Principled Simplicial Neural Networks for Trajectory Prediction

We consider the construction of neural network architectures for data on simplicial complexes. In studying maps on the chain complex of a simplicial complex, we define three desirable properties of a simplicial neural network architecture: namely, permutation equivariance, orientation equivariance, and simplicial awareness. The first two properties respectively account for the fact that the node indexing and the simplex orientations in a simplicial complex are arbitrary. The last property encodes the desirable feature that the output of the neural network depends on the entire simplicial complex and not on a subset of its dimensions. Based on these properties, we propose a simple convolutional architecture, rooted in tools from algebraic topology, for the problem of trajectory prediction, and show that it obeys all three of these properties when an odd, nonlinear activation function is used. We then demonstrate the effectiveness of this architecture in extrapolating trajectories on synthetic and real datasets, with particular emphasis on the gains in generalizability to unseen trajectories.

==> figs/drifters-image-data/coords.dat <==
{0/0.812/-0.502,
1/0.783/-0.502,
2/0.754/-0.502,
3/0.725/-0.502,
4/0.826/-0.477,
5/0.841/-0.502,
6/0.928/-0.351,
7/0.899/-0.351,
8/0.913/-0.377,
9/0.942/-0.377,
10/0.928/-0.402,
11/0.899/-0.402,
12/0.884/-0.377,
13/0.870/-0.402,
14/0.841/-0.402,
15/0.855/-0.427,
16/0.855/-0.377,
17/0.826/-0.427,
18/0.884/-0.427,
19/0.913/-0.427,
20/0.942/-0.427,
21/0.957/-0.452,
22/0.957/-0.402,
23/0.870/-0.452,
24/0.884/-0.477,
25/0.855/-0.477,
26/0.768/-0.477,
27/0.797/-0.477,
28/0.783/-0.452,
29/0.754/-0.452,
30/0.739/-0.477,
31/0.710/-0.477,
32/0.725/-0.452,
33/0.696/-0.452,
34/0.696/-0.502,
35/0.928/-0.502,
36/0.899/-0.502,
37/0.913/-0.477,
38/0.928/-0.452,
39/0.942/-0.477,
40/0.957/-0.502,
41/0.971/-0.427,
42/0.971/-0.477,
43/0.870/-0.502,
44/0.681/-0.477,
45/0.957/-0.201,
46/0.928/-0.201,
47/0.913/-0.226,
48/0.884/-0.226,
49/0.899/-0.201,
50/0.870/-0.201,
51/0.855/-0.176,
52/0.826/-0.176,
53/0.797/-0.176,
54/0.783/-0.201,
55/0.768/-0.176,
56/0.754/-0.201,
57/0.739/-0.176,
58/0.942/-0.226,
59/0.899/-0.251,
60/0.841/-0.201,
61/0.812/-0.201,
62/0.957/-0.251,
63/0.928/-0.251,
64/0.913/-0.276,
65/0.884/-0.276,
66/0.870/-0.301,
67/0.855/-0.326,
68/0.841/-0.351,
69/0.812/-0.452,
70/0.841/-0.452,
71/0.899/-0.452,
72/0.957/-0.301,
73/0.942/-0.326,
74/0.957/-0.351,
75/0.971/-0.226,
76/0.928/-0.301,
77/0.899/-0.301,
78/0.797/-0.427,
79/0.739/-0.427,
80/0.710/-0.427,
81/0.696/-0.402,
82/0.725/-0.402,
83/0.681/-0.377,
84/0.681/-0.427,
85/0.667/-0.452,
86/0.725/-0.201,
87/0.710/-0.226,
88/0.725/-0.251,
89/0.710/-0.276,
90/0.725/-0.301,
91/0.739/-0.276,
92/0.754/-0.301,
93/0.768/-0.276,
94/0.754/-0.251,
95/0.768/-0.226,
96/0.739/-0.226,
97/0.783/-0.251,
98/0.797/-0.226,
99/0.812/-0.251,
100/0.826/-0.226,
101/0.942/-0.176,
102/0.913/-0.176,
103/0.913/-0.326,
104/0.870/-0.351,
105/0.971/-0.326,
106/0.884/-0.326,
107/0.870/-0.251,
108/0.826/-0.377,
109/0.710/-0.176,
110/0.696/-0.301,
111/0.884/-0.176,
112/0.971/-0.276,
113/0.942/-0.276,
114/0.855/-0.226,
115/0.681/-0.326,
116/0.710/-0.326,
117/0.739/-0.326,
118/0.667/-0.301,
119/0.710/-0.377,
120/0.696/-0.351,
121/0.797/-0.276,
122/0.768/-0.326,
123/0.667/-0.402,
124/0.971/-0.377,
125/0.841/-0.251,
126/0.725/-0.351,
127/0.768/-0.427,
128/0.739/-0.377,
129/0.754/-0.402,
130/0.971/-0.176,
131/0.754/-0.351,
132/0.667/-0.351}

==> figs/drifters-image-data/faces.dat <==
{0/1/27,
0/4/5,
0/4/27,
1/2/26,
1/26/27,
2/3/30,
2/26/30,
3/30/31,
3/31/34,
4/5/25,
4/25/70,
4/27/69,
4/69/70,
5/25/43,
6/7/8,
6/7/103,
6/8/9,
6/9/74,
6/73/74,
6/73/103,
7/8/12,
7/12/104,
7/103/106,
7/104/106,
8/9/10,
8/10/11,
8/11/12,
9/10/22,
9/22/124,
9/74/124,
10/11/19,
10/19/20,
10/20/22,
11/12/13,
11/13/18,
11/18/19,
12/13/16,
12/16/104,
13/14/15,
13/14/16,
13/15/18,
14/15/17,
14/16/108,
15/17/70,
15/18/23,
15/23/70,
16/68/104,
17/69/70,
17/69/78,
18/19/71,
18/23/71,
19/20/38,
19/38/71,
20/21/38,
20/21/41,
20/22/41,
21/38/39,
21/39/42,
23/24/25,
23/24/71,
23/25/70,
24/25/43,
24/36/37,
24/36/43,
24/37/71,
26/27/28,
26/28/29,
26/29/30,
27/28/69,
28/29/127,
28/69/78,
29/30/32,
29/32/79,
29/79/127,
30/31/32,
31/32/33,
31/33/44,
31/34/44,
32/33/80,
32/79/80,
33/44/85,
33/80/84,
35/36/37,
35/37/39,
35/39/40,
37/38/39,
37/38/71,
39/40/42,
45/46/58,
45/46/101,
45/58/75,
45/101/130,
46/47/49,
46/47/58,
46/49/102,
46/101/102,
47/48/49,
47/48/59,
47/58/63,
47/59/63,
48/49/50,
48/50/114,
48/59/107,
49/50/111,
49/102/111,
50/51/60,
50/51/111,
50/60/114,
51/52/60,
52/53/61,
52/60/61,
53/54/55,
53/54/61,
54/55/56,
54/56/95,
54/61/98,
54/95/98,
55/56/57,
56/57/86,
56/86/96,
56/95/96,
57/86/109,
58/62/63,
58/62/75,
59/63/64,
59/64/65,
59/65/107,
60/61/100,
60/100/114,
61/98/100,
62/63/113,
62/112/113,
63/64/113,
64/65/77,
64/76/77,
64/76/113,
65/66/77,
66/67/106,
66/77/106,
67/68/104,
67/104/106,
72/73/76,
72/73/105,
72/76/113,
72/112/113,
73/76/103,
76/77/103,
77/103/106,
79/80/82,
80/81/82,
80/81/84,
81/82/119,
81/83/119,
82/119/128,
83/119/120,
86/87/96,
87/88/96,
88/89/91,
88/91/94,
88/94/96,
89/90/91,
89/90/110,
90/91/92,
90/92/117,
90/110/116,
90/116/117,
91/92/93,
91/93/94,
92/117/122,
93/94/97,
93/97/121,
94/95/96,
94/95/97,
95/97/98,
97/98/99,
97/99/121,
98/99/100,
99/100/125,
110/115/116,
115/116/120,
116/117/126,
116/120/126,
117/122/131,
117/126/131,
119/120/126,
119/126/128}

==> figs/drifters-image-data/path-0.dat <==
{22/20,
20/10,
10/19,
19/11,
11/18,
18/23,
23/24,
24/25,
25/5}

==> figs/drifters-image-data/path-1.dat <==
{50/51,
51/52,
52/61,
61/54,
54/55,
55/56,
56/57,
57/86,
86/109}

==> figs/drifters-image-data/path-2.dat <==
{2/26,
26/29,
29/32,
32/33}

==> figs/synthetic-image-data/coords.dat <==
{0/0.020/0.026,
1/0.018/0.067,
2/0.085/0.039,
3/0.027/0.111,
4/0.138/0.011,
5/0.045/0.107,
6/0.144/0.014,
7/0.094/0.065,
8/0.157/0.019,
9/0.060/0.121,
10/0.143/0.078,
11/0.147/0.092,
12/0.014/0.234,
13/0.028/0.246,
14/0.278/0.004,
15/0.206/0.076,
16/0.057/0.229,
17/0.290/0.009,
18/0.174/0.126,
19/0.000/0.302,
20/0.146/0.158,
21/0.172/0.137,
22/0.081/0.232,
23/0.087/0.227,
24/0.297/0.028,
25/0.263/0.066,
26/0.234/0.102,
27/0.140/0.198,
28/0.121/0.220,
29/0.160/0.203,
30/0.013/0.353,
31/0.257/0.111,
32/0.356/0.026,
33/0.030/0.367,
34/0.294/0.103,
35/0.124/0.279,
36/0.343/0.068,
37/0.147/0.264,
38/0.214/0.199,
39/0.288/0.130,
40/0.250/0.173,
41/0.138/0.290,
42/0.066/0.370,
43/0.125/0.313,
44/0.300/0.143,
45/0.378/0.080,
46/0.357/0.108,
47/0.054/0.420,
48/0.212/0.266,
49/0.221/0.267,
50/0.314/0.175,
51/0.322/0.173,
52/0.176/0.332,
53/0.248/0.262,
54/0.081/0.429,
55/0.102/0.414,
56/0.260/0.257,
57/0.098/0.421,
58/0.143/0.377,
59/0.186/0.346,
60/0.539/0.003,
61/0.023/0.519,
62/0.492/0.053,
63/0.027/0.522,
64/0.103/0.448,
65/0.070/0.486,
66/0.398/0.165,
67/0.057/0.509,
68/0.345/0.225,
69/0.459/0.113,
70/0.560/0.013,
71/0.561/0.019,
72/0.050/0.536,
73/0.016/0.593,
74/0.478/0.134,
75/0.572/0.045,
76/0.003/0.617,
77/0.199/0.427,
78/0.494/0.132,
79/0.161/0.467,
80/0.596/0.032,
81/0.619/0.010,
82/0.135/0.506,
83/0.408/0.237,
84/0.644/0.005,
85/0.409/0.241,
86/0.526/0.135,
87/0.426/0.247,
88/0.221/0.467,
89/0.193/0.500,
90/0.556/0.136,
91/0.519/0.175,
92/0.395/0.300,
93/0.027/0.670,
94/0.019/0.679,
95/0.150/0.551,
96/0.518/0.194,
97/0.401/0.317,
98/0.574/0.147,
99/0.240/0.494,
100/0.222/0.519,
101/0.032/0.709,
102/0.109/0.634,
103/0.099/0.651,
104/0.578/0.184,
105/0.018/0.750,
106/0.508/0.262,
107/0.568/0.203,
108/0.153/0.622,
109/0.195/0.581,
110/0.003/0.775,
111/0.028/0.755,
112/0.656/0.132,
113/0.433/0.358,
114/0.382/0.411,
115/0.785/0.022,
116/0.188/0.622,
117/0.753/0.067,
118/0.066/0.755,
119/0.810/0.013,
120/0.452/0.375,
121/0.648/0.180,
122/0.543/0.287,
123/0.009/0.823,
124/0.189/0.644,
125/0.193/0.639,
126/0.800/0.035,
127/0.274/0.561,
128/0.431/0.404,
129/0.712/0.124,
130/0.782/0.056,
131/0.295/0.544,
132/0.630/0.210,
133/0.827/0.015,
134/0.838/0.008,
135/0.534/0.314,
136/0.327/0.527,
137/0.339/0.524,
138/0.286/0.587,
139/0.390/0.486,
140/0.147/0.729,
141/0.691/0.189,
142/0.862/0.020,
143/0.577/0.311,
144/0.788/0.107,
145/0.145/0.752,
146/0.723/0.177,
147/0.774/0.126,
148/0.770/0.130,
149/0.370/0.531,
150/0.457/0.444,
151/0.452/0.450,
152/0.398/0.506,
153/0.593/0.312,
154/0.160/0.746,
155/0.843/0.068,
156/0.574/0.349,
157/0.469/0.457,
158/0.119/0.813,
159/0.663/0.270,
160/0.669/0.265,
161/0.397/0.539,
162/0.729/0.208,
163/0.614/0.324,
164/0.226/0.713,
165/0.131/0.809,
166/0.315/0.627,
167/0.905/0.037,
168/0.702/0.240,
169/0.016/0.929,
170/0.434/0.512,
171/0.139/0.807,
172/0.478/0.474,
173/0.580/0.380,
174/0.754/0.211,
175/0.744/0.221,
176/0.022/0.948,
177/0.939/0.031,
178/0.217/0.759,
179/0.417/0.559,
180/0.787/0.190,
181/0.000/0.977,
182/0.632/0.345,
183/0.214/0.767,
184/0.080/0.905,
185/0.516/0.477,
186/0.252/0.744,
187/0.816/0.185,
188/0.505/0.498,
189/0.313/0.692,
190/0.460/0.546,
191/0.692/0.316,
192/0.212/0.799,
193/0.636/0.375,
194/0.346/0.675,
195/0.607/0.414,
196/0.442/0.582,
197/0.672/0.352,
198/0.295/0.732,
199/0.835/0.192,
200/0.330/0.697,
201/0.450/0.578,
202/0.416/0.617,
203/0.801/0.233,
204/0.569/0.466,
205/0.747/0.290,
206/0.072/0.967,
207/0.903/0.137,
208/0.309/0.733,
209/0.252/0.793,
210/0.170/0.878,
211/0.856/0.195,
212/0.511/0.541,
213/0.622/0.430,
214/0.256/0.803,
215/0.115/0.949,
216/0.260/0.805,
217/0.989/0.078,
218/0.280/0.789,
219/0.269/0.808,
220/0.758/0.320,
221/0.453/0.628,
222/0.204/0.878,
223/0.799/0.286,
224/0.490/0.599,
225/0.402/0.697,
226/0.848/0.252,
227/0.248/0.852,
228/0.751/0.349,
229/0.419/0.683,
230/0.126/0.976,
231/0.419/0.685,
232/0.252/0.855,
233/0.694/0.414,
234/0.766/0.342,
235/0.671/0.451,
236/0.208/0.917,
237/0.819/0.311,
238/0.381/0.750,
239/0.896/0.239,
240/0.417/0.720,
241/0.305/0.835,
242/0.343/0.798,
243/0.395/0.747,
244/0.975/0.168,
245/0.375/0.770,
246/0.669/0.477,
247/0.920/0.228,
248/0.604/0.550,
249/0.190/0.965,
250/0.808/0.354,
251/0.664/0.497,
252/0.403/0.759,
253/0.986/0.177,
254/0.983/0.182,
255/0.270/0.896,
256/0.606/0.569,
257/0.505/0.674,
258/0.664/0.515,
259/0.706/0.478,
260/0.778/0.406,
261/0.302/0.883,
262/0.326/0.859,
263/0.864/0.323,
264/0.990/0.204,
265/0.807/0.388,
266/0.324/0.873,
267/0.544/0.654,
268/0.774/0.428,
269/0.909/0.294,
270/0.575/0.628,
271/0.984/0.220,
272/0.803/0.402,
273/0.750/0.457,
274/0.315/0.893,
275/0.755/0.464,
276/0.492/0.730,
277/0.638/0.597,
278/0.701/0.540,
279/0.434/0.807,
280/0.784/0.457,
281/0.797/0.446,
282/0.886/0.357,
283/0.729/0.517,
284/0.559/0.690,
285/0.982/0.267,
286/0.674/0.578,
287/0.828/0.426,
288/0.688/0.569,
289/0.711/0.554,
290/0.528/0.740,
291/0.322/0.946,
292/0.846/0.429,
293/0.928/0.348,
294/0.911/0.367,
295/0.716/0.564,
296/0.345/0.940,
297/0.663/0.622,
298/0.589/0.700,
299/0.519/0.771,
300/0.551/0.745,
301/0.861/0.440,
302/0.795/0.507,
303/0.320/0.982,
304/0.371/0.932,
305/0.572/0.733,
306/0.317/0.989,
307/0.909/0.401,
308/0.704/0.610,
309/0.877/0.448,
310/0.528/0.802,
311/0.433/0.909,
312/0.488/0.855,
313/0.484/0.859,
314/0.492/0.857,
315/0.601/0.749,
316/0.377/0.974,
317/0.395/0.963,
318/0.435/0.923,
319/0.672/0.687,
320/0.751/0.613,
321/0.449/0.915,
322/0.945/0.426,
323/0.605/0.767,
324/0.407/0.975,
325/0.845/0.538,
326/0.428/0.965,
327/0.553/0.842,
328/0.860/0.539,
329/0.788/0.612,
330/0.817/0.594,
331/0.465/0.948,
332/0.860/0.559,
333/0.605/0.829,
334/0.517/0.916,
335/0.593/0.844,
336/0.901/0.542,
337/0.711/0.732,
338/0.620/0.829,
339/0.525/0.925,
340/0.824/0.626,
341/0.755/0.698,
342/0.824/0.633,
343/0.582/0.879,
344/0.675/0.800,
345/0.751/0.726,
346/0.903/0.574,
347/0.857/0.620,
348/0.830/0.649,
349/0.707/0.781,
350/0.792/0.696,
351/0.958/0.533,
352/0.803/0.697,
353/0.770/0.732,
354/0.950/0.557,
355/0.883/0.624,
356/0.735/0.772,
357/0.573/0.943,
358/0.687/0.835,
359/0.945/0.587,
360/0.909/0.623,
361/0.994/0.546,
362/0.862/0.693,
363/0.586/0.970,
364/0.916/0.642,
365/0.617/0.949,
366/0.571/0.997,
367/0.949/0.624,
368/0.679/0.919,
369/0.717/0.891,
370/0.750/0.858,
371/0.864/0.747,
372/0.975/0.637,
373/0.933/0.697,
374/0.974/0.678,
375/0.754/0.923,
376/0.826/0.854,
377/0.812/0.875,
378/0.691/0.997,
379/0.717/0.987,
380/0.796/0.915,
381/0.989/0.748,
382/0.973/0.767,
383/0.845/0.905,
384/0.959/0.804,
385/0.801/0.968,
386/0.876/0.895,
387/0.783/0.990,
388/0.937/0.844,
389/0.880/0.904,
390/0.934/0.858,
391/0.867/0.950,
392/0.970/0.847,
393/0.928/0.896,
394/0.916/0.910,
395/0.908/0.932,
396/0.926/0.919,
397/0.951/0.905,
398/0.976/0.902,
399/0.906/0.990}

==> figs/synthetic-image-data/faces.dat <==
{0/1/2,
0/1/19,
0/2/4,
1/2/7,
1/3/5,
1/3/12,
1/5/7,
1/12/19,
2/4/7,
3/5/9,
3/9/12,
4/6/7,
4/6/8,
4/8/14,
5/7/9,
6/7/10,
6/8/10,
7/9/11,
7/10/11,
8/10/15,
8/14/15,
9/11/20,
9/12/16,
9/16/23,
9/20/23,
10/11/15,
11/15/18,
11/18/20,
12/13/16,
12/13/19,
13/16/22,
13/19/43,
13/22/35,
13/35/43,
14/15/25,
14/17/24,
14/17/32,
14/24/25,
14/32/60,
15/18/26,
15/25/26,
16/22/23,
17/24/32,
18/20/21,
18/21/26,
19/30/42,
19/30/76,
19/42/43,
19/76/181,
20/21/29,
20/23/27,
20/27/29,
21/26/40,
21/29/38,
21/38/40,
22/23/35,
23/27/28,
23/28/35,
24/25/34,
24/32/36,
24/34/36,
25/26/31,
25/31/34,
26/31/40,
27/28/29,
28/29/37,
28/35/37,
29/37/48,
29/38/48,
30/33/42,
30/33/47,
30/47/61,
30/61/76,
31/34/39,
31/39/40,
32/36/45,
32/45/62,
32/60/62,
33/42/47,
34/36/46,
34/39/44,
34/44/46,
35/37/41,
35/41/43,
36/45/46,
37/41/48,
38/40/56,
38/48/49,
38/49/53,
38/53/56,
39/40/44,
40/44/50,
40/50/56,
41/43/52,
41/48/52,
42/43/58,
42/47/54,
42/54/55,
42/55/58,
43/52/58,
44/46/51,
44/50/51,
45/46/66,
45/62/69,
45/66/69,
46/51/66,
47/54/65,
47/61/65,
48/49/52,
49/52/59,
49/53/59,
50/51/68,
50/56/68,
51/66/68,
52/58/59,
53/56/114,
53/59/114,
54/55/57,
54/57/64,
54/64/65,
55/57/64,
55/58/79,
55/64/79,
56/68/92,
56/92/97,
56/97/114,
58/59/77,
58/77/79,
59/77/114,
60/62/71,
60/70/71,
60/70/81,
60/81/84,
60/84/134,
61/63/67,
61/63/73,
61/65/67,
61/73/76,
62/69/78,
62/71/75,
62/75/86,
62/78/86,
63/67/72,
63/72/73,
64/65/82,
64/79/82,
65/67/82,
66/68/83,
66/69/74,
66/74/87,
66/83/87,
67/72/82,
68/83/85,
68/85/92,
69/74/78,
70/71/80,
70/80/81,
71/75/80,
72/73/102,
72/82/95,
72/95/102,
73/76/93,
73/93/103,
73/102/103,
74/78/91,
74/87/96,
74/91/96,
75/80/112,
75/86/90,
75/90/98,
75/98/112,
76/93/94,
76/94/110,
76/110/181,
77/79/88,
77/88/114,
78/86/91,
79/82/89,
79/88/89,
80/81/84,
80/84/112,
82/89/95,
83/85/87,
84/112/129,
84/115/117,
84/115/119,
84/117/129,
84/119/134,
85/87/92,
86/90/91,
87/92/97,
87/96/106,
87/97/106,
88/89/99,
88/99/114,
89/95/100,
89/99/100,
90/91/98,
91/96/107,
91/98/104,
91/104/107,
93/94/101,
93/101/103,
94/101/105,
94/105/110,
95/100/109,
95/102/108,
95/108/109,
96/106/107,
97/106/113,
97/113/114,
99/100/127,
99/114/136,
99/127/131,
99/131/136,
100/109/127,
101/103/118,
101/105/111,
101/111/118,
102/103/108,
104/107/132,
105/110/111,
106/107/122,
106/113/135,
106/122/135,
107/122/153,
107/132/153,
108/109/116,
109/116/138,
109/127/138,
110/111/123,
110/123/181,
111/118/123,
113/114/128,
113/120/128,
113/120/135,
114/128/151,
114/136/137,
114/137/139,
114/139/151,
115/117/130,
115/119/126,
115/126/130,
117/129/147,
117/130/144,
117/144/147,
118/123/158,
119/126/133,
119/133/134,
120/128/150,
120/135/173,
120/150/173,
122/135/143,
122/143/153,
123/158/184,
123/169/181,
123/169/184,
126/130/155,
126/133/155,
127/131/138,
128/150/151,
130/144/155,
131/136/138,
133/134/142,
133/142/155,
134/142/177,
135/143/156,
135/156/173,
136/137/149,
136/138/166,
136/149/166,
137/139/149,
139/149/152,
139/151/170,
139/152/170,
142/155/167,
142/167/177,
143/153/156,
144/155/207,
149/152/161,
149/161/202,
149/166/202,
150/151/157,
150/157/173,
151/157/172,
151/170/172,
152/161/170,
153/156/163,
155/167/207,
156/163/182,
156/173/182,
157/172/185,
157/173/185,
158/165/210,
158/184/210,
161/170/179,
161/179/202,
167/177/207,
169/176/181,
169/176/184,
170/172/188,
170/179/190,
170/188/190,
172/185/188,
173/182/193,
173/185/204,
173/193/195,
173/195/204,
176/181/206,
176/184/206,
177/207/217,
179/190/201,
179/196/201,
179/196/202,
181/206/230,
181/230/306,
182/193/197,
184/206/215,
184/210/215,
185/188/204,
188/190/212,
188/204/212,
190/201/224,
190/212/224,
193/195/213,
193/197/233,
193/213/233,
195/204/213,
196/201/221,
196/202/221,
201/221/224,
202/221/229,
204/212/248,
204/213/251,
204/248/251,
206/215/230,
207/217/244,
207/244/247,
210/215/249,
210/222/236,
210/236/249,
212/224/270,
212/248/256,
212/256/270,
213/233/235,
213/235/246,
213/246/251,
215/230/249,
217/244/253,
217/253/264,
217/264/361,
221/224/257,
221/229/231,
221/231/257,
222/236/255,
224/257/267,
224/267/270,
225/229/231,
225/231/240,
225/238/243,
225/240/243,
230/249/306,
231/240/276,
231/257/276,
233/235/259,
233/259/273,
233/260/268,
233/268/273,
235/246/259,
236/249/306,
236/255/306,
238/243/252,
238/245/252,
239/247/269,
240/243/252,
240/252/276,
244/247/254,
244/253/254,
245/252/279,
246/251/259,
247/254/271,
247/269/285,
247/271/285,
248/251/258,
248/256/286,
248/258/286,
251/258/259,
252/276/279,
253/254/264,
254/264/271,
255/261/274,
255/274/291,
255/291/306,
256/270/277,
256/277/286,
257/267/284,
257/276/290,
257/284/290,
258/259/278,
258/278/288,
258/286/288,
259/273/275,
259/275/283,
259/278/283,
260/265/272,
260/268/272,
261/262/266,
261/266/274,
262/266/304,
262/279/311,
262/304/311,
263/269/282,
264/271/285,
264/285/361,
265/272/287,
265/282/292,
265/287/292,
266/274/304,
267/270/284,
268/272/281,
268/273/280,
268/280/281,
269/282/293,
269/285/293,
270/277/297,
270/284/298,
270/297/298,
272/281/287,
273/275/280,
274/291/296,
274/296/304,
275/280/302,
275/283/302,
276/279/299,
276/290/299,
277/286/297,
278/283/289,
278/288/289,
279/299/310,
279/310/312,
279/311/313,
279/312/313,
280/281/302,
281/287/301,
281/301/302,
282/292/307,
282/293/294,
282/294/307,
283/289/295,
283/295/302,
284/290/300,
284/298/305,
284/300/305,
285/293/322,
285/322/361,
286/288/308,
286/297/308,
287/292/301,
288/289/295,
288/295/308,
290/299/300,
291/296/303,
291/303/306,
292/301/307,
293/294/322,
294/307/322,
295/302/329,
295/308/320,
295/320/329,
296/303/316,
296/304/316,
297/298/319,
297/308/319,
298/305/315,
298/315/319,
299/300/310,
300/305/315,
300/310/323,
300/315/323,
301/302/325,
301/307/309,
301/309/325,
302/325/330,
302/329/330,
303/306/316,
304/311/318,
304/316/317,
304/317/318,
306/316/324,
306/324/366,
307/309/322,
308/319/341,
308/320/341,
309/322/351,
309/325/328,
309/328/336,
309/336/351,
310/312/314,
310/314/327,
310/323/333,
310/327/333,
311/313/321,
311/318/321,
312/313/314,
313/314/334,
313/321/334,
314/327/334,
315/319/337,
315/323/337,
316/317/324,
317/318/326,
317/324/326,
318/321/331,
318/326/331,
319/337/341,
320/329/341,
321/331/334,
322/351/361,
323/333/338,
323/337/344,
323/338/344,
324/326/366,
325/328/332,
325/330/332,
326/331/366,
327/333/335,
327/334/343,
327/335/343,
328/332/336,
329/330/340,
329/340/342,
329/341/350,
329/342/350,
330/332/347,
330/340/347,
331/334/339,
331/339/366,
332/336/346,
332/346/347,
333/335/338,
334/339/343,
335/338/343,
336/346/354,
336/351/354,
337/341/345,
337/344/349,
337/345/356,
337/349/356,
338/343/368,
338/344/358,
338/358/368,
339/343/357,
339/357/366,
340/342/347,
341/345/353,
341/350/353,
342/347/348,
342/348/350,
343/357/365,
343/365/368,
344/349/358,
345/353/356,
346/347/355,
346/354/359,
346/355/360,
346/359/360,
347/348/355,
348/350/352,
348/352/362,
348/355/362,
349/356/370,
349/358/370,
350/352/353,
351/354/361,
352/353/371,
352/362/371,
353/356/376,
353/371/376,
354/359/361,
355/360/364,
355/362/364,
356/370/376,
357/363/365,
357/363/366,
358/368/369,
358/369/370,
359/360/367,
359/361/372,
359/367/372,
360/364/367,
361/372/381,
362/364/373,
362/371/373,
363/365/378,
363/366/378,
364/367/374,
364/373/374,
365/368/378,
367/372/374,
368/369/375,
368/375/379,
368/378/379,
369/370/375,
370/375/380,
370/376/377,
370/377/380,
371/373/382,
371/376/388,
371/382/384,
371/384/388,
372/374/381,
373/374/381,
373/381/382,
375/379/387,
375/380/385,
375/385/387,
376/377/383,
376/383/386,
376/386/388,
377/380/383,
378/379/387,
378/387/399,
380/383/385,
381/382/392,
381/392/398,
382/384/392,
383/385/391,
383/386/389,
383/389/391,
384/388/392,
385/387/399,
385/391/399,
386/388/390,
386/389/394,
386/390/393,
386/393/394,
388/390/392,
389/391/395,
389/394/395,
390/392/397,
390/393/397,
391/395/399,
392/397/398,
393/394/396,
393/396/397,
394/395/396,
395/396/399,
396/397/399,
397/398/399}

==> figs/synthetic-image-data/path-0.dat <==
{6/4,
4/14,
14/60,
60/134,
134/177,
177/217,
217/361,
361/381,
381/392}

==> figs/synthetic-image-data/path-1.dat <==
{2/0,
0/19,
19/76,
76/110,
110/111,
111/118,
118/158,
158/210,
210/222,
222/236,
236/306,
306/366,
366/378,
378/399,
399/397}

==> figs/synthetic-image-data/path-2.dat <==
{9/20,
20/21,
21/38,
38/53,
53/114,
114/128,
128/150,
150/173,
173/204,
204/248,
248/286,
286/308,
308/341,
341/353,
353/371,
371/373,
373/381}

==> results/grads/grads.csv <==
faces/tanh,7.602605478496116120e-07,6.849861051705374848e-07,6.420416980290610809e-07,6.787807365071785171e-07,8.037880547817621846e-07,1.157229348791588563e-06,1.705970134935341775e-06,2.451434284012066200e-06,5.548647550313035026e-06,7.849741450627334416e-06,1.358848840027349070e-05,3.057732465094886720e-05,3.950210157199762762e-05,4.087521301698870957e-05,4.890185300610028207e-05,5.280675395624712110e-05,6.208735430845990777e-05,7.222595741041004658e-05,8.071712363744154572e-05,9.548371599521487951e-05,1.130375239881686866e-04,1.606242294656112790e-04,1.827961241360753775e-04,2.468352904543280602e-04,3.075011773034930229e-04,3.737540100701153278e-04,4.867143288720399141e-04,5.429649027064442635e-04,6.205885438248515129e-04,6.935299024917185307e-04,7.557123317383229733e-04,8.271434926427900791e-04,8.424769621342420578e-04,9.446875774301588535e-04,1.013583270832896233e-03,1.062661060132086277e-03,1.097894040867686272e-03,1.079709152691066265e-03,1.134435762651264668e-03,1.327558537013828754e-03,1.311110216192901134e-03,1.287028426304459572e-03,1.304232864640653133e-03,1.296338276006281376e-03,1.341007766313850880e-03,1.396871753968298435e-03,1.463864580728113651e-03,1.494077383540570736e-03,1.541622448712587357e-03,1.529459259472787380e-03,1.520957332104444504e-03,1.517382916063070297e-03,1.504607964307069778e-03,1.581127406097948551e-03,1.620262512005865574e-03,1.640619942918419838e-03,1.662730704993009567e-03,1.651678234338760376e-03,1.638158690184354782e-03,1.661906135268509388e-03,1.655782223679125309e-03,1.674711820669472218e-03,1.673522172495722771e-03,1.722445944324135780e-03,1.747115165926516056e-03,1.788169378414750099e-03,1.775406068190932274e-03,1.763240783475339413e-03,1.818673103116452694e-03,1.846129074692726135e-03,1.863264245912432671e-03,1.913429354317486286e-03,1.918053021654486656e-03,1.936245243996381760e-03,1.946612843312323093e-03,1.997843850404024124e-03,2.120686462149024010e-03,2.107498003169894218e-03,2.157919574528932571e-03,2.178267110139131546e-03,2.178885042667388916e-03,2.180279465392231941e-03,2.220841357484459877e-03,2.292289864271879196e-03,2.329068258404731750e-03,2.374532399699091911e-03,2.453416818752884865e-03,2.479174640029668808e-03,2.493051579222083092e-03,2.519846195355057716e-03,2.664777217432856560e-03,2.727680141106247902e-03,2.718611853197216988e-03,2.702309982851147652e-03,2.733964938670396805e-03,2.889704192057251930e-03,3.037351649254560471e-03,3.036127658560872078e-03,3.130964469164609909e-03,3.133099758997559547e-03,3.137404564768075943e-03,3.362031653523445129e-03,3.475985256955027580e-03,3.643268020823597908e-03,3.833544207736849785e-03,3.847244661301374435e-03,4.064678680151700974e-03,4.056670237332582474e-03,4.105228465050458908e-03,4.227513447403907776e-03,4.346460569649934769e-03,4.369548521935939789e-03,4.495621658861637115e-03,4.668034147471189499e-03,4.808152094483375549e-03,5.182940512895584106e-03,5.468255374580621719e-03,5.890799220651388168e-03,6.316166836768388748e-03,6.569464225322008133e-03,6.734024733304977417e-03,6.827071774750947952e-03,6.895888596773147583e-03,6.884423550218343735e-03,7.408597972244024277e-03,7.486087270081043243e-03,8.022006601095199585e-03,8.567288517951965332e-03,8.762808516621589661e-03,9.502584114670753479e-03,9.947922080755233765e-03,1.008710823953151703e-02,1.050074677914381027e-02,1.110683381557464600e-02,1.195362303406000137e-02,1.189207378774881363e-02,1.247724052518606186e-02,1.372903864830732346e-02,1.433787867426872253e-02,1.445398014038801193e-02,1.511266082525253296e-02,1.599138975143432617e-02,1.686968468129634857e-02,1.735693775117397308e-02,1.813721470534801483e-02,1.880126632750034332e-02,1.961629465222358704e-02,1.960357651114463806e-02,1.950560323894023895e-02,2.017502672970294952e-02,2.058953791856765747e-02,2.089486457407474518e-02,2.105449140071868896e-02,2.140975557267665863e-02,2.160621993243694305e-02,2.153057791292667389e-02,2.164596691727638245e-02,2.187254093587398529e-02,2.189797349274158478e-02,2.212952636182308197e-02,2.204085513949394226e-02,2.220446616411209106e-02,2.217497862875461578e-02,2.238016016781330109e-02,2.255333028733730316e-02,2.243661321699619293e-02,2.279193885624408722e-02,2.314677275717258453e-02,2.322505973279476166e-02,2.316048555076122284e-02,2.322531491518020630e-02,2.371404320001602173e-02,2.385994233191013336e-02,2.381660789251327515e-02,2.393658272922039032e-02,2.389708906412124634e-02,2.415040880441665649e-02,2.437986619770526886e-02,2.480090782046318054e-02,2.478833124041557312e-02,2.488884516060352325e-02,2.508238889276981354e-02,2.506044320762157440e-02,2.584662102162837982e-02,2.597086876630783081e-02,2.585655823349952698e-02,2.638207376003265381e-02,2.643769420683383942e-02,2.644849754869937897e-02,2.635197341442108154e-02,2.674490958452224731e-02,2.666450105607509613e-02,2.731300517916679382e-02,2.761771529912948608e-02,2.846645191311836243e-02,2.900517545640468597e-02,2.920269593596458435e-02,2.975454740226268768e-02,3.022358193993568420e-02,3.024490363895893097e-02,3.053484298288822174e-02,3.059330396354198456e-02,3.085319325327873230e-02,3.103767149150371552e-02,3.116133809089660645e-02,3.119480423629283905e-02,3.112861141562461853e-02,3.132519498467445374e-02,3.121994249522686005e-02,3.143707290291786194e-02,3.132995963096618652e-02,3.152909874916076660e-02,3.184349462389945984e-02,3.178220987319946289e-02,3.203077241778373718e-02,3.198505192995071411e-02,3.204355761408805847e-02,3.210243582725524902e-02,3.229372203350067139e-02,3.294266387820243835e-02,3.285928443074226379e-02,3.337438404560089111e-02,3.346342220902442932e-02,3.334086015820503235e-02,3.321742266416549683e-02,3.357676789164543152e-02,3.350845724344253540e-02,3.364919871091842651e-02,3.375846147537231445e-02,3.369555622339248657e-02,3.392253071069717407e-02,3.386372327804565430e-02,3.392100334167480469e-02,3.422362729907035828e-02,3.416911885142326355e-02,3.439380601048469543e-02,3.452509641647338867e-02,3.506525605916976929e-02,3.504749014973640442e-02,3.540742024779319763e-02,3.548216819763183594e-02,3.572150319814682007e-02,3.576811403036117554e-02,3.596852719783782959e-02,3.594337031245231628e-02,3.591385483741760254e-02,3.599250316619873047e-02,3.611850738525390625e-02,3.643607720732688904e-02,3.639447316527366638e-02,3.655697032809257507e-02,3.683890774846076965e-02,3.733936697244644165e-02,3.745887428522109985e-02,3.765434026718139648e-02,3.792581707239151001e-02,3.794130682945251465e-02,3.791309148073196411e-02,3.798636421561241150e-02,3.800987452268600464e-02,3.790791332721710205e-02,3.782854974269866943e-02,3.769400343298912048e-02,3.777983412146568298e-02,3.796852380037307739e-02,3.813506290316581726e-02,3.815136849880218506e-02,3.863004595041275024e-02,3.851567208766937256e-02,3.845080733299255371e-02,3.848369419574737549e-02,3.841368854045867920e-02,3.831168264150619507e-02,3.824321553111076355e-02,3.876564651727676392e-02,3.911845386028289795e-02,3.905833885073661804e-02,3.924390673637390137e-02,3.940528631210327148e-02,3.963287547230720520e-02,3.966620191931724548e-02,3.977854549884796143e-02,3.987603634595870972e-02,3.997717052698135376e-02,4.024671390652656555e-02,4.026104509830474854e-02,4.040255397558212280e-02,4.084749892354011536e-02,4.085919633507728577e-02,4.097953066229820251e-02,4.132346808910369873e-02,4.121756181120872498e-02,4.125513508915901184e-02,4.134470224380493164e-02,4.126332700252532959e-02,4.122767224907875061e-02,4.134928807616233826e-02,4.141065850853919983e-02,4.138284549117088318e-02,4.141578823328018188e-02,4.189282283186912537e-02,4.223880544304847717e-02,4.239260032773017883e-02,4.255172610282897949e-02,4.337612167000770569e-02,4.335608705878257751e-02,4.366395622491836548e-02,4.387197643518447876e-02,4.389574006199836731e-02,4.396393522620201111e-02,4.411334916949272156e-02,4.422095417976379395e-02,4.419535025954246521e-02,4.408949986100196838e-02,4.438717290759086609e-02,4.427642002701759338e-02,4.430582374334335327e-02,4.420420154929161072e-02,4.410787671804428101e-02,4.403989389538764954e-02,4.397162422537803650e-02,4.407020658254623413e-02,4.422517493367195129e-02,4.440656304359436035e-02,4.443248361349105835e-02,4.466266185045242310e-02,4.477110132575035095e-02,4.476628080010414124e-02,4.485085606575012207e-02,4.530354216694831848e-02,4.521039128303527832e-02,4.516028612852096558e-02,4.509937763214111328e-02,4.516828805208206177e-02,4.517308250069618225e-02,4.527439549565315247e-02,4.523877426981925964e-02,4.543901607394218445e-02,4.538768157362937927e-02,4.569097608327865601e-02,4.567194357514381409e-02,4.561318084597587585e-02,4.566559940576553345e-02,4.559924453496932983e-02,4.556610807776451111e-02,4.546219855546951294e-02,4.575852677226066589e-02,4.578050971031188965e-02,4.591860994696617126e-02,4.589414969086647034e-02,4.643095284700393677e-02,4.645899683237075806e-02,4.679706320166587830e-02,4.698037356138229370e-02,4.695879295468330383e-02,4.691650718450546265e-02,4.686829075217247009e-02,4.687385633587837219e-02,4.680551588535308838e-02,4.693331196904182434e-02,4.707571119070053101e-02,4.699959978461265564e-02,4.743510857224464417e-02,4.766324907541275024e-02,4.764372855424880981e-02,4.803437739610671997e-02,4.808354005217552185e-02,4.811340942978858948e-02,4.852391034364700317e-02,4.863465949892997742e-02,4.912637174129486084e-02,4.949171841144561768e-02,4.968736693263053894e-02,5.011661723256111145e-02,5.020869895815849304e-02,5.028751119971275330e-02,5.048443377017974854e-02,5.064071342349052429e-02,5.077137425541877747e-02,5.107129737734794617e-02,5.147016793489456177e-02,5.166777595877647400e-02,5.200267210602760315e-02,5.241544172167778015e-02,5.276417732238769531e-02,5.291743949055671692e-02,5.349551141262054443e-02,5.346345528960227966e-02,5.353970825672149658e-02,5.379822477698326111e-02,5.379458889365196228e-02,5.397569760680198669e-02,5.479567125439643860e-02,5.480941385030746460e-02,5.520903319120407104e-02,5.569661408662796021e-02,5.563049763441085815e-02,5.617303773760795593e-02,5.644725263118743896e-02,5.662316828966140747e-02,5.693196877837181091e-02,5.710649862885475159e-02,5.728626996278762817e-02,5.761137604713439941e-02,5.777521803975105286e-02,5.794924125075340271e-02,5.799939483404159546e-02,5.857698991894721985e-02,5.909492075443267822e-02,5.947047099471092224e-02,6.022127345204353333e-02,6.078689917922019958e-02,6.080966070294380188e-02,6.154068559408187866e-02,6.228533387184143066e-02,6.237653270363807678e-02,6.267372518777847290e-02,6.288365274667739868e-02,6.305132806301116943e-02,6.346760690212249756e-02,6.339561194181442261e-02,6.361171603202819824e-02,6.403369456529617310e-02,6.393243372440338135e-02,6.441076099872589111e-02,6.472602486610412598e-02,6.480729579925537109e-02,6.511182337999343872e-02,6.555514782667160034e-02,6.559395790100097656e-02,6.634487956762313843e-02,6.675656884908676147e-02,6.683029234409332275e-02,6.691680103540420532e-02,6.706121563911437988e-02,6.716274470090866089e-02,6.736930459737777710e-02,6.760234385728836060e-02,6.749441474676132202e-02,6.779912859201431274e-02,6.785614788532257080e-02,6.786989420652389526e-02,6.822521984577178955e-02,6.831255555152893066e-02,6.838134676218032837e-02,6.882467120885848999e-02,6.890018284320831299e-02,6.897652894258499146e-02,6.920467317104339600e-02,6.915805488824844360e-02,6.927286088466644287e-02,6.937582045793533325e-02,6.953343749046325684e-02,6.944662332534790039e-02,6.938570737838745117e-02,6.936603784561157227e-02,6.934293359518051147e-02,6.923399865627288818e-02,6.916809827089309692e-02,6.922939419746398926e-02,6.922405958175659180e-02,6.947639584541320801e-02,6.967057287693023682e-02,6.969156116247177124e-02,6.986197829246520996e-02,6.991074234247207642e-02,7.000678777694702148e-02,7.007705420255661011e-02,7.025439292192459106e-02,7.028359919786453247e-02,7.019093632698059082e-02,7.029665261507034302e-02,7.047610729932785034e-02,7.057630270719528198e-02,7.073712348937988281e-02,7.094138115644454956e-02,7.097978889942169189e-02,7.089705020189285278e-02,7.097367197275161743e-02,7.094667851924896240e-02,7.086919248104095459e-02,7.084579020738601685e-02,7.075905799865722656e-02,7.067159563302993774e-02,7.096912711858749390e-02,7.116740196943283081e-02,7.131256908178329468e-02,7.151836901903152466e-02,7.174135744571685791e-02,7.170369476079940796e-02,7.189270853996276855e-02,7.191247493028640747e-02,7.207485288381576538e-02,7.226263731718063354e-02,7.219225168228149414e-02,7.218410819768905640e-02,7.252681255340576172e-02,7.258739322423934937e-02,7.254476100206375122e-02,7.292693108320236206e-02,7.308011502027511597e-02,7.336060702800750732e-02,7.380200177431106567e-02,7.380953431129455566e-02,7.449609041213989258e-02,7.488509267568588257e-02,7.524705678224563599e-02,7.576102018356323242e-02,7.567731291055679321e-02,7.660087198019027710e-02,7.661022990942001343e-02,7.698600739240646362e-02,7.751995325088500977e-02,7.762719690799713135e-02,7.803592830896377563e-02,7.850363105535507202e-02,7.841841876506805420e-02,7.858395576477050781e-02,7.875746488571166992e-02,7.866237312555313110e-02,7.877576351165771484e-02,7.889491319656372070e-02,7.878813147544860840e-02,7.891324162483215332e-02,7.896514981985092163e-02,7.921559363603591919e-02,7.939709722995758057e-02,7.945850491523742676e-02,7.972860336303710938e-02,7.973468303680419922e-02,7.995158433914184570e-02,8.044923841953277588e-02,8.045813441276550293e-02,8.103659749031066895e-02,8.124262839555740356e-02,8.154872059822082520e-02,8.202570676803588867e-02,8.204530179500579834e-02,8.229221403598785400e-02,8.255317807197570801e-02,8.253763616085052490e-02,8.261696249246597290e-02,8.291671425104141235e-02,8.283170312643051147e-02,8.281359821557998657e-02,8.290610462427139282e-02,8.294437080621719360e-02,8.291073888540267944e-02,8.318200707435607910e-02,8.311711996793746948e-02,8.314459025859832764e-02,8.314738422632217407e-02,8.320886641740798950e-02,8.325091004371643066e-02,8.333671092987060547e-02,8.333771675825119019e-02,8.368771523237228394e-02,8.369977772235870361e-02,8.383783698081970215e-02,8.395791798830032349e-02,8.404441922903060913e-02,8.397587388753890991e-02,8.415786921977996826e-02,8.406254649162292480e-02,8.448331058025360107e-02,8.453657478094100952e-02,8.492813259363174438e-02,8.502534031867980957e-02,8.493377268314361572e-02,8.496930450201034546e-02,8.515764772891998291e-02,8.510821312665939331e-02,8.533768355846405029e-02,8.527737110853195190e-02,8.543612062931060791e-02,8.559958636760711670e-02,8.569012582302093506e-02,8.595427870750427246e-02,8.593615889549255371e-02,8.597360551357269287e-02,8.596771955490112305e-02,8.599545806646347046e-02,8.589139580726623535e-02,8.581958711147308350e-02,8.580772578716278076e-02,8.573577553033828735e-02,8.563034236431121826e-02,8.556493371725082397e-02,8.589304238557815552e-02,8.591343462467193604e-02,8.594579249620437622e-02,8.597283810377120972e-02,8.593781292438507080e-02,8.584052324295043945e-02,8.579271286725997925e-02,8.578454703092575073e-02,8.574131131172180176e-02,8.609796315431594849e-02,8.616414666175842285e-02,8.653616905212402344e-02,8.681450784206390381e-02,8.705076575279235840e-02,8.802089095115661621e-02,8.814008533954620361e-02,8.861601352691650391e-02,8.890260010957717896e-02,8.923804759979248047e-02,8.950847387313842773e-02,8.954445272684097290e-02,8.992942422628402710e-02,8.984751999378204346e-02,9.004444628953933716e-02,9.020352363586425781e-02,9.025160968303680420e-02,9.029789268970489502e-02,9.025871008634567261e-02,9.036932140588760376e-02,9.051245450973510742e-02,9.040118753910064697e-02,9.072290360927581787e-02,9.077028185129165649e-02,9.092702716588973999e-02,9.117809683084487915e-02,9.115715324878692627e-02,9.153275191783905029e-02,9.164050966501235962e-02,9.196908026933670044e-02,9.204442054033279419e-02,9.196373075246810913e-02,9.191875159740447998e-02,9.182782471179962158e-02,9.179931133985519409e-02,9.183227270841598511e-02,9.178728610277175903e-02,9.185185283422470093e-02,9.180960059165954590e-02,9.194177389144897461e-02,9.200601279735565186e-02,9.212744981050491333e-02,9.221913665533065796e-02,9.214231371879577637e-02,9.236137568950653076e-02,9.243201464414596558e-02,9.287802129983901978e-02,9.279292821884155273e-02,9.280569851398468018e-02,9.277512133121490479e-02,9.264883399009704590e-02,9.260972589254379272e-02,9.250833839178085327e-02,9.243962168693542480e-02,9.234295040369033813e-02,9.230095893144607544e-02,9.225073456764221191e-02,9.224465489387512207e-02,9.213226288557052612e-02,9.215898811817169189e-02,9.208230674266815186e-02,9.204227477312088013e-02,9.211590141057968140e-02,9.213460981845855713e-02,9.229572117328643799e-02,9.233875572681427002e-02,9.232828766107559204e-02,9.249134361743927002e-02,9.260405600070953369e-02,9.273938834667205811e-02,9.274304658174514771e-02,9.276548027992248535e-02,9.268016368150711060e-02,9.265191107988357544e-02,9.256018698215484619e-02,9.278757125139236450e-02,9.295735508203506470e-02,9.308143705129623413e-02,9.342772513628005981e-02,9.346748888492584229e-02,9.347729384899139404e-02,9.365139901638031006e-02,9.387519210577011108e-02,9.388469904661178589e-02,9.406805038452148438e-02,9.403872489929199219e-02,9.392242133617401123e-02,9.394381940364837646e-02,9.388116747140884399e-02,9.379702061414718628e-02,9.378516674041748047e-02,9.370650351047515869e-02,9.360273927450180054e-02,9.358737617731094360e-02,9.356615692377090454e-02,9.348172694444656372e-02,9.362807124853134155e-02,9.360449016094207764e-02,9.355635941028594971e-02,9.364354610443115234e-02,9.389804303646087646e-02,9.382832050323486328e-02,9.382461756467819214e-02,9.407946467399597168e-02,9.420572221279144287e-02,9.440051764249801636e-02,9.443316608667373657e-02,9.437745064496994019e-02,9.442292153835296631e-02,9.441546350717544556e-02,9.461598098278045654e-02,9.461276978254318237e-02,9.473225474357604980e-02,9.479997307062149048e-02,9.488276392221450806e-02,9.487519413232803345e-02,9.482458978891372681e-02,9.491392225027084351e-02,9.495794028043746948e-02,9.495218843221664429e-02,9.509250521659851074e-02,9.503584355115890503e-02,9.499401599168777466e-02,9.492913633584976196e-02,9.485881775617599487e-02,9.476824104785919189e-02,9.482637792825698853e-02,9.473822265863418579e-02,9.498912841081619263e-02,9.509639441967010498e-02,9.516198188066482544e-02,9.508406370878219604e-02,9.521822631359100342e-02,9.512872993946075439e-02,9.507649391889572144e-02,9.500032663345336914e-02,9.498436003923416138e-02,9.492284059524536133e-02,9.495102614164352417e-02,9.497513622045516968e-02,9.494746476411819458e-02,9.487915039062500000e-02,9.487678110599517822e-02,9.502419829368591309e-02,9.514889121055603027e-02,9.527187794446945190e-02,9.534955769777297974e-02,9.535796940326690674e-02,9.528099000453948975e-02,9.528114646673202515e-02,9.526041895151138306e-02,9.538853913545608521e-02,9.530967473983764648e-02,9.546983242034912109e-02,9.540133923292160034e-02,9.570444375276565552e-02,9.563588351011276245e-02,9.594706445932388306e-02,9.614344686269760132e-02,9.638354927301406860e-02,9.687675535678863525e-02,9.679944813251495361e-02,9.733387827873229980e-02,9.736390411853790283e-02,9.751463681459426880e-02,9.770988672971725464e-02,9.764841943979263306e-02,9.779953956604003906e-02,9.774694591760635376e-02,9.767329692840576172e-02,9.765920788049697876e-02,9.770671278238296509e-02,9.770347177982330322e-02,9.766589105129241943e-02,9.766221791505813599e-02,9.761207550764083862e-02,9.753214567899703979e-02,9.748105704784393311e-02,9.760490804910659790e-02,9.757137298583984375e-02,9.749083220958709717e-02,9.758996218442916870e-02,9.756103903055191040e-02,9.748231619596481323e-02,9.765850007534027100e-02,9.778114408254623413e-02,9.802027791738510132e-02,9.815905243158340454e-02,9.812449663877487183e-02,9.810197353363037109e-02,9.801243245601654053e-02,9.807831048965454102e-02,9.802310913801193237e-02,9.803700447082519531e-02,9.805527329444885254e-02,9.802257269620895386e-02,9.792354702949523926e-02,9.786646813154220581e-02,9.781456738710403442e-02,9.790724515914916992e-02,9.796845912933349609e-02,9.814853966236114502e-02,9.817815572023391724e-02,9.851036220788955688e-02,9.851545840501785278e-02,9.905716776847839355e-02,9.899169951677322388e-02,9.915892779827117920e-02,9.920484572649002075e-02,9.919320046901702881e-02,9.920392930507659912e-02,9.913318604230880737e-02,9.908779710531234741e-02,9.906119853258132935e-02,9.911990910768508911e-02,9.905724972486495972e-02,9.895841777324676514e-02,9.894142299890518188e-02,9.888639301061630249e-02,9.883004426956176758e-02,9.877369552850723267e-02,9.874407947063446045e-02,9.864810854196548462e-02,9.875962883234024048e-02,9.869094192981719971e-02,9.872177988290786743e-02,9.872029721736907959e-02,9.866901487112045288e-02,9.882519394159317017e-02,9.876003116369247437e-02,9.868492931127548218e-02,9.871368110179901123e-02,9.867661446332931519e-02,9.865248948335647583e-02,9.857825189828872681e-02,9.853342175483703613e-02,9.845513850450515747e-02,9.849690645933151245e-02,9.846347570419311523e-02,9.855680912733078003e-02,9.846290200948715210e-02,9.849045425653457642e-02,9.850729256868362427e-02,9.852600097656250000e-02,9.869450330734252930e-02,9.860542416572570801e-02,9.870982170104980469e-02,9.862981736660003662e-02,9.879988431930541992e-02,9.871741384267807007e-02,9.874980896711349487e-02,9.885198622941970825e-02,9.878917783498764038e-02,9.886958450078964233e-02,9.879241138696670532e-02,9.871280193328857422e-02,9.870769828557968140e-02,9.870038181543350220e-02,9.864760935306549072e-02,9.882473200559616089e-02,9.898225963115692139e-02,9.912304580211639404e-02,9.903589636087417603e-02,9.901537001132965088e-02,9.915246069431304932e-02,9.916990995407104492e-02,9.915178269147872925e-02,9.938402473926544189e-02,9.945963323116302490e-02,9.967859089374542236e-02,9.970387071371078491e-02,9.966500103473663330e-02,9.960534423589706421e-02,9.960702806711196899e-02,9.959565848112106323e-02,9.956816583871841431e-02,9.966614097356796265e-02,9.962458163499832153e-02,9.959700703620910645e-02,9.951741993427276611e-02,9.957335144281387329e-02,9.952845424413681030e-02,9.965187311172485352e-02,9.959954023361206055e-02,9.955605864524841309e-02,9.948203712701797485e-02,9.956365078687667847e-02,9.954197704792022705e-02,9.958589822053909302e-02,9.963908046483993530e-02,9.958952665328979492e-02,9.960196912288665771e-02,9.950342774391174316e-02,9.946184605360031128e-02,9.946528077125549316e-02,9.940053522586822510e-02,9.932411462068557739e-02,9.926641732454299927e-02,9.936781972646713257e-02,9.930714219808578491e-02,9.949123114347457886e-02,9.960938990116119385e-02,9.967777132987976074e-02,9.983666241168975830e-02,9.982208162546157837e-02,9.976365417242050171e-02,9.986561536788940430e-02,1.001579985022544861e-01,1.001438573002815247e-01,1.002362444996833801e-01,1.002505272626876831e-01,1.002134829759597778e-01,1.001596674323081970e-01,1.002276688814163208e-01,1.002353206276893616e-01,1.002045944333076477e-01,1.002138033509254456e-01,1.002075448632240295e-01,1.003625765442848206e-01,1.003478169441223145e-01,1.006119698286056519e-01,1.006360575556755066e-01,1.006882116198539734e-01,1.008597910404205322e-01,1.007755398750305176e-01,1.008328497409820557e-01,1.007701307535171509e-01,1.008276045322418213e-01,1.009251773357391357e-01,1.009961143136024475e-01,1.009744778275489807e-01,1.011922881007194519e-01,1.012624725699424744e-01,1.012046262621879578e-01,1.012493148446083069e-01,1.015121489763259888e-01,1.014973968267440796e-01,1.015772521495819092e-01,1.016468927264213562e-01,1.016223952174186707e-01,1.016503646969795227e-01,1.017441451549530029e-01,1.021499559283256531e-01,1.021046414971351624e-01,1.022513359785079956e-01,1.023092046380043030e-01,1.024937033653259277e-01,1.025224924087524414e-01,1.025740355253219604e-01,1.026402041316032410e-01,1.026443317532539368e-01,1.026994660496711731e-01,1.026938036084175110e-01,1.027340739965438843e-01,1.027284637093544006e-01,1.027297228574752808e-01,1.029627397656440735e-01,1.029815971851348877e-01,1.031466871500015259e-01,1.031961664557456970e-01,1.031178161501884460e-01,1.034153029322624207e-01,1.033669859170913696e-01,1.034331917762756348e-01,1.034297719597816467e-01,1.033839955925941467e-01,1.033553853631019592e-01,1.033050939440727234e-01,1.033684760332107544e-01,1.033389195799827576e-01,1.032770276069641113e-01,1.032565012574195862e-01,1.032156348228454590e-01,1.032828241586685181e-01,1.032505258917808533e-01,1.032457128167152405e-01,1.033563390374183655e-01,1.033094227313995361e-01,1.033638045191764832e-01,1.034188941121101379e-01,1.034393757581710815e-01,1.034407764673233032e-01,1.035078838467597961e-01,1.034459248185157776e-01,1.035076752305030823e-01,1.034592464566230774e-01,1.035207435488700867e-01,1.037038490176200867e-01,1.036489009857177734e-01,1.036816015839576721e-01,1.039333343505859375e-01,1.039667055010795593e-01,1.039684340357780457e-01,1.041475534439086914e-01,1.042496189475059509e-01,1.041639000177383423e-01,1.041507646441459656e-01,1.044570058584213257e-01,1.046049743890762329e-01,1.046455129981040955e-01,1.051683425903320312e-01,1.053174734115600586e-01,1.053274571895599365e-01,1.059527024626731873e-01,1.061906218528747559e-01,1.062672883272171021e-01,1.067413538694381714e-01,1.069799810647964478e-01,1.069214418530464172e-01,1.071892976760864258e-01,1.074769794940948486e-01,1.074288859963417053e-01,1.073866710066795349e-01,1.074108183383941650e-01,1.074988320469856262e-01,1.075607985258102417e-01,1.074973791837692261e-01,1.076384335756301880e-01,1.078374311327934265e-01,1.077590584754943848e-01,1.077650710940361023e-01,1.079464033246040344e-01,1.080139204859733582e-01,1.079347506165504456e-01,1.081564500927925110e-01,1.081361174583435059e-01,1.080622673034667969e-01,1.080226823687553406e-01,1.080293729901313782e-01,1.080182194709777832e-01,1.081301942467689514e-01,1.082255467772483826e-01,1.082976981997489929e-01,1.085535883903503418e-01,1.085096523165702820e-01,1.087285801768302917e-01,1.087824180722236633e-01,1.087050139904022217e-01,1.088061407208442688e-01,1.088164746761322021e-01,1.089177057147026062e-01,1.088738664984703064e-01,1.089581847190856934e-01,1.090162023901939392e-01,1.089415177702903748e-01,1.091082841157913208e-01,1.091841012239456177e-01,1.092952489852905273e-01,1.093436703085899353e-01,1.093111112713813782e-01,1.093312874436378479e-01,1.092561632394790649e-01,1.091957390308380127e-01,1.091261580586433411e-01,1.091067716479301453e-01,1.090663373470306396e-01,1.091163679957389832e-01,1.092139258980751038e-01,1.092536672949790955e-01,1.093339696526527405e-01,1.095545738935470581e-01,1.095220819115638733e-01,1.095569431781768799e-01,1.096310168504714966e-01,1.097280532121658325e-01,1.097004860639572144e-01,1.098775044083595276e-01,1.098850145936012268e-01,1.098647117614746094e-01,1.100438237190246582e-01,1.099687069654464722e-01,1.099017933011054993e-01,1.099704951047897339e-01,1.099287495017051697e-01,1.098645180463790894e-01,1.098573505878448486e-01,1.098209992051124573e-01,1.099009141325950623e-01,1.098940148949623108e-01,1.099280267953872681e-01,1.099517196416854858e-01,1.098819449543952942e-01,1.099067330360412598e-01,1.098216101527214050e-01,1.097544431686401367e-01,1.096794605255126953e-01,1.096365526318550110e-01,1.096108853816986084e-01,1.095472797751426697e-01,1.094931960105895996e-01,1.095176115632057190e-01,1.094652041792869568e-01,1.094010993838310242e-01,1.093250811100006104e-01,1.092509031295776367e-01,1.091859117150306702e-01,1.091796830296516418e-01,1.091620773077011108e-01,1.091521307826042175e-01,1.090754792094230652e-01,1.089975163340568542e-01,1.089398786425590515e-01,1.088830903172492981e-01,1.088108420372009277e-01,1.087896674871444702e-01,1.087648570537567139e-01,1.087763682007789612e-01,1.088567152619361877e-01,1.087752282619476318e-01,1.088178008794784546e-01,1.088991686701774597e-01,1.088825464248657227e-01,1.088349372148513794e-01,1.088071167469024658e-01,1.087562814354896545e-01,1.087383776903152466e-01,1.087422817945480347e-01,1.087076887488365173e-01,1.086393520236015320e-01,1.086779981851577759e-01,1.086229383945465088e-01,1.085818037390708923e-01,1.086559146642684937e-01,1.086191534996032715e-01,1.085478216409683228e-01,1.085010915994644165e-01,1.084339842200279236e-01,1.084468439221382141e-01,1.085038930177688599e-01,1.084413379430770874e-01,1.084559708833694458e-01,1.085333302617073059e-01,1.085969880223274231e-01,1.086050420999526978e-01,1.086099520325660706e-01,1.086476445198059082e-01,1.085856631398200989e-01,1.085342168807983398e-01,1.085151061415672302e-01,1.085020676255226135e-01,1.084377393126487732e-01,1.084681302309036255e-01,1.084626615047454834e-01,1.084359735250473022e-01,1.084702163934707642e-01,1.084421947598457336e-01,1.084589958190917969e-01,1.084435060620307922e-01,1.083719655871391296e-01,1.083763837814331055e-01,1.083666011691093445e-01,1.083460226655006409e-01,1.083334758877754211e-01,1.083155795931816101e-01,1.083407551050186157e-01,1.082840263843536377e-01,1.082565635442733765e-01,1.081884875893592834e-01,1.081252321600914001e-01,1.081281453371047974e-01,1.080703213810920715e-01,1.080439165234565735e-01,1.080307364463806152e-01,1.079682633280754089e-01,1.079375892877578735e-01,1.079118475317955017e-01,1.079413518309593201e-01,1.079376339912414551e-01,1.079569235444068909e-01,1.080559566617012024e-01,1.081064268946647644e-01,1.080536618828773499e-01,1.081809699535369873e-01,1.081814020872116089e-01,1.081635132431983948e-01,1.081429123878479004e-01,1.081562563776969910e-01,1.082703396677970886e-01,1.082456409931182861e-01,1.082834601402282715e-01,1.083571836352348328e-01,1.084055304527282715e-01,1.084031537175178528e-01,1.084671989083290100e-01,1.085057780146598816e-01,1.084334850311279297e-01,1.084741130471229553e-01,1.085388585925102234e-01,1.084969118237495422e-01,1.085385531187057495e-01,1.085632517933845520e-01,1.085252910852432251e-01,1.084665283560752869e-01,1.084707304835319519e-01,1.084413453936576843e-01,1.084390580654144287e-01,1.083882749080657959e-01,1.084148585796356201e-01,1.084034889936447144e-01,1.083884462714195251e-01,1.084306240081787109e-01,1.084240153431892395e-01,1.084007993340492249e-01
faces/linear,7.434354643010010477e-07,6.378504053827782627e-07,5.564568823501758743e-07,4.966054234500916209e-07,4.495451833008701215e-07,4.127999773118062876e-07,3.841528553039097460e-07,3.628896649843227351e-07,3.467593785444478272e-07,3.338117267048801295e-07,3.228394973575632321e-07,3.133378356778848683e-07,3.048823487006302457e-07,2.968454850815760437e-07,2.887879588797659380e-07,2.807969394780229777e-07,2.731295296598545974e-07,2.660290476796944859e-07,2.593343140233628219e-07,2.528121854084020015e-07,2.464214503561379388e-07,2.403558596597576980e-07,2.347956069570500404e-07,2.296284833391837310e-07,2.246820685058992240e-07,2.198037236667005345e-07,2.150431868130908697e-07,2.104799960989112151e-07,2.060725279307007440e-07,2.018473992393410299e-07,1.977858232748985756e-07,1.938860663130981266e-07,1.900605184346204624e-07,1.863010083980043419e-07,1.826242055358306970e-07,1.790735950635280460e-07,1.756828140742072719e-07,1.724209681697175256e-07,1.693060909246923984e-07,1.663098601056844927e-07,1.634631274782805122e-07,1.607211004284181399e-07,1.580350215135695180e-07,1.553767674522532616e-07,1.527375701471100911e-07,1.501280024740481167e-07,1.475704607400984969e-07,1.450886344400714734e-07,1.426990650088555412e-07,1.404057883291898179e-07,1.382067154054311686e-07,1.360895964808150893e-07,1.340295341378805460e-07,1.320122606784934760e-07,1.300413003946232493e-07,1.281019592624943471e-07,1.262031901205773465e-07,1.243478209289605729e-07,1.225445771524391603e-07,1.207865238939120900e-07,1.190706910847438849e-07,1.173978461110891658e-07,1.157750730840234610e-07,1.141939378612732980e-07,1.126532822581793880e-07,1.111532057507247373e-07,1.096899495678371750e-07,1.082583693801097979e-07,1.068513810764670779e-07,1.054684517498571950e-07,1.041115567090855620e-07,1.027867426728334976e-07,1.014951251931961451e-07,1.002342457923077745e-07,9.900666242401712225e-08,9.780709575579749071e-08,9.663478550692161662e-08,9.549324175850415486e-08,9.437395220857069944e-08,9.327642658263357589e-08,9.220175201107849716e-08,9.114771870599724934e-08,9.011269241909758421e-08,8.910050297572524869e-08,8.811037588429826428e-08,8.714266641618451104e-08,8.619338132120901719e-08,8.526573225253741839e-08,8.435433329623265308e-08,8.345947577481638291e-08,8.258003703076610691e-08,8.172141718887360184e-08,8.088045433396473527e-08,8.005591212167928461e-08,7.924540312842509593e-08,7.845105898240944953e-08,7.767208387576829409e-08,7.690815095884317998e-08,7.616060315740469377e-08,7.542641355939849745e-08,7.470575269508117344e-08,7.399545154385123169e-08,7.330095286306459457e-08,7.261963475002630730e-08,7.195174589469388593e-08,7.129752788159748889e-08,7.066255136578547535e-08,7.003295365848316578e-08,6.941152719264209736e-08,6.881210623532751924e-08,6.821795750511228107e-08,6.763951176935734111e-08,6.707081467993702972e-08,6.650903117133566411e-08,6.595666945941047743e-08,6.540867758531021536e-08,6.487060488780116430e-08,6.434589039372440311e-08,6.382865791465519578e-08,6.331776347678896855e-08,6.281864983748164377e-08,6.232921379023537156e-08,6.184968270872559515e-08,6.136944108448005863e-08,6.089636883643834153e-08,6.043465106131407083e-08,5.997847551952872891e-08,5.954469628477454535e-08,5.910303357836710347e-08,5.868699659572484961e-08,5.826631976901808230e-08,5.784973211575561436e-08,5.744184505829252885e-08,5.703737215867477062e-08,5.664757551926413726e-08,5.625161847433446383e-08,5.586298357229679823e-08,5.548183423798036529e-08,5.510717215884142206e-08,5.473914654885447817e-08,5.437301098254465614e-08,5.402009861654732958e-08,5.366780087001643551e-08,5.333031083409878192e-08,5.299012073578523996e-08,5.265645341978597571e-08,5.231456867704764591e-08,5.199286690071858175e-08,5.167708749809207802e-08,5.135896685715124477e-08,5.104260836219509656e-08,5.073346187600691337e-08,5.043307993446433102e-08,5.014253190438466845e-08,4.984489265780212008e-08,4.954502585974296380e-08,4.925896845975330507e-08,4.897469096931672539e-08,4.868805447699742217e-08,4.840984502152423374e-08,4.812704190726435627e-08,4.785331597645381407e-08,4.758904381674256001e-08,4.732066116730493377e-08,4.706389233888330637e-08,4.680886434016429121e-08,4.655432661593295052e-08,4.629903571640170412e-08,4.604681791420262016e-08,4.579815282568233670e-08,4.555187160804052837e-08,4.531357333803498477e-08,4.508609308118138870e-08,4.484855864461678721e-08,4.462311409270114382e-08,4.439138834300138114e-08,4.417341870066593401e-08,4.394623331904767838e-08,4.371973005845575244e-08,4.348849103052998544e-08,4.327826630401432340e-08,4.307580780960051925e-08,4.286068389092179132e-08,4.265449149443156784e-08,4.244429874233901501e-08,4.224674299280195555e-08,4.204586545597521763e-08,4.183736024288009503e-08,4.164110833926315536e-08,4.144404286421377037e-08,4.125427111034696281e-08,4.105640982743352652e-08,4.086141558445888222e-08,4.067209502522928233e-08,4.048333934747461171e-08,4.030076183880737517e-08,4.011612730892011314e-08,3.993521957568191283e-08,3.975617346441140398e-08,3.958906447110166482e-08,3.941543624819132674e-08,3.924363056739821332e-08,3.907853951545803284e-08,3.891723210358577489e-08,3.875474519077215518e-08,3.859449648757617979e-08,3.843466345188062405e-08,3.827690520097348781e-08,3.813340399005937797e-08,3.798879788519116119e-08,3.784852609101108101e-08,3.769664047581500199e-08,3.755295452378959453e-08,3.740587217748725379e-08,3.726655251057309215e-08,3.711737051048658032e-08,3.698613326719168981e-08,3.684691307626053458e-08,3.670681891776439443e-08,3.656614921965228859e-08,3.643247126206006214e-08,3.630377420904551400e-08,3.618022859086522658e-08,3.604843001880908560e-08,3.591760844301461475e-08,3.578988838626173674e-08,3.566501050045189913e-08,3.553773453290887119e-08,3.541152082675580459e-08,3.529630276943862555e-08,3.517930124985468865e-08,3.507024004534287087e-08,3.496663936175536946e-08,3.483915733681897109e-08,3.472594301001663553e-08,3.462162823097969522e-08,3.452123920055782946e-08,3.442001172970776679e-08,3.431593853520098492e-08,3.420921146357613907e-08,3.411535587360958743e-08,3.401382997481050552e-08,3.390312031115172431e-08,3.380006674547075818e-08,3.369571288658335106e-08,3.359470568398137402e-08,3.349145316633439506e-08,3.338672627251071390e-08,3.329168407617544290e-08,3.319661701084442029e-08,3.310003648948622867e-08,3.300442585896234959e-08,3.290214678486336197e-08,3.281206062411001767e-08,3.272701221135321248e-08,3.263262371433484077e-08,3.254269032026968489e-08,3.244687007963875658e-08,3.235949819213601586e-08,3.225400746487139259e-08,3.215290789171376673e-08,3.205705922937340802e-08,3.197676790023251669e-08,3.189158093164223828e-08,3.180265650826186175e-08,3.173292029146068671e-08,3.165091300161293475e-08,3.157089167871163227e-08,3.148570826283503266e-08,3.141187931987587945e-08,3.133046178049880837e-08,3.124121761288733978e-08,3.116381819268099207e-08,3.107958690407031099e-08,3.100184642335079843e-08,3.092462108611471194e-08,3.085645872147324553e-08,3.078357835306633206e-08,3.070543641570111504e-08,3.062570641532147420e-08,3.054510600009052723e-08,3.047545504841764341e-08,3.040125662323589495e-08,3.033673579011519905e-08,3.026434569619596004e-08,3.019233218992667389e-08,3.011691873666677566e-08,3.004202042689030350e-08,2.996817727307643509e-08,2.989553493648600124e-08,2.982691782449364837e-08,2.975808754968056746e-08,2.968634760236454895e-08,2.962047318533223006e-08,2.955500733037297323e-08,2.949321675771443552e-08,2.943358801132944791e-08,2.936927856467264064e-08,2.930411113766240305e-08,2.923765052287308208e-08,2.919145103419396037e-08,2.912726593251591112e-08,2.906362617238755774e-08,2.899730944250222819e-08,2.894407913345276029e-08,2.888896943886720692e-08,2.884253369472844497e-08,2.881608729410345404e-08,2.878442373344114458e-08,2.874029902955044236e-08,2.867995974042969465e-08,2.863538739461546356e-08,2.860468661936010903e-08,2.856043934684748820e-08,2.851151315041988710e-08,2.847376379122579237e-08,2.842382684775657253e-08,2.839682444744084933e-08,2.835511381249489204e-08,2.831432865946226229e-08,2.828177514402341330e-08,2.824351952313008951e-08,2.820832456507105235e-08,2.817859723336368916e-08,2.815339428252627840e-08,2.811288091209007689e-08,2.807699495122051303e-08,2.804326015848346287e-08,2.801325749146599264e-08,2.797563602996433474e-08,2.793283826463266450e-08,2.790740083469245292e-08,2.788512887264005258e-08,2.785240127423094236e-08,2.781457908440643223e-08,2.778280361326324055e-08,2.775307095248535916e-08,2.773262686162070167e-08,2.771871088214084011e-08,2.770611295943581354e-08,2.768346440973346034e-08,2.766257978237263160e-08,2.763965767371701077e-08,2.763355588797367091e-08,2.761921535920919268e-08,2.760302741933173820e-08,2.758439165972959017e-08,2.756275208071201632e-08,2.754817529648789787e-08,2.753204420002930419e-08,2.751050942606525496e-08,2.750131145035084046e-08,2.748806338104259339e-08,2.746227245609134116e-08,2.744248384090042236e-08,2.742664051424981153e-08,2.741551874407832656e-08,2.739867355217029399e-08,2.737164095378830098e-08,2.734977400109528389e-08,2.734176973717694636e-08,2.731518833343216102e-08,2.729629677844513935e-08,2.725945691395281756e-08,2.722173420011131384e-08,2.718416070024431974e-08,2.716032732053008658e-08,2.713400526488385367e-08,2.709534108191746782e-08,2.705989032847355702e-08,2.702862822445695201e-08,2.700294210455922439e-08,2.696310374972199497e-08,2.692864242703763011e-08,2.690350342504643777e-08,2.688399547423614422e-08,2.684901190264099569e-08,2.682938671227930172e-08,2.681467314857854944e-08,2.678999244665192236e-08,2.676770627374480682e-08,2.675676746832778008e-08,2.672295096317611751e-08,2.668807930206185119e-08,2.664611109537418088e-08,2.661111686563799594e-08,2.658381959008693229e-08,2.655998976308637793e-08,2.652643615874694660e-08,2.650141617266399408e-08,2.647718133630405646e-08,2.645185581684472709e-08,2.642017626897086302e-08,2.638556750866882794e-08,2.635439599885103235e-08,2.632824624981822126e-08,2.629836970413634845e-08,2.626831907548421441e-08,2.624827288855158258e-08,2.622498485038704530e-08,2.621421657522660098e-08,2.618648409224988427e-08,2.615608885037090658e-08,2.612600447093882394e-08,2.609990268354067666e-08,2.607446880631414388e-08,2.604985027687689580e-08,2.602028636999875744e-08,2.599967885430487513e-08,2.596775061647349503e-08,2.595302639463170635e-08,2.593475834089531418e-08,2.591145253916238289e-08,2.588516423429609858e-08,2.586790515124448575e-08,2.585096581242396496e-08,2.582954294894079794e-08,2.582611635659759486e-08,2.579986890793861676e-08,2.579242242006785091e-08,2.577742996834331279e-08,2.576624602568244882e-08,2.574731361448812095e-08,2.572643253984097100e-08,2.570264001633404405e-08,2.567609236336920731e-08,2.565447232427686686e-08,2.564814671757176257e-08,2.562405754247265577e-08,2.560743439516954822e-08,2.558529921259378170e-08,2.556588718505281577e-08,2.554694944478796970e-08,2.552623001861320517e-08,2.550423872094143007e-08,2.549185396105713153e-08,2.547384170270561299e-08,2.546090627220110036e-08,2.544783939129047212e-08,2.543109012265176716e-08,2.542044086339956266e-08,2.541666077604531893e-08,2.538937238227845228e-08,2.537812981984188809e-08,2.535568377481922653e-08,2.533916187985596480e-08,2.532209286698616779e-08,2.531001364047824609e-08,2.528100750964767940e-08,2.525373687944920675e-08,2.523942654875099834e-08,2.522167719121171103e-08,2.519745834206332802e-08,2.518083519476022047e-08,2.516599018065335258e-08,2.513557184613546269e-08,2.512400065768360946e-08,2.511576724373298930e-08,2.511391627990633424e-08,2.509528407301786501e-08,2.508896379538327892e-08,2.508967433811903902e-08,2.507951002428399079e-08,2.505979956879400561e-08,2.505651330864111515e-08,2.504494212018926191e-08,2.504529916791398136e-08,2.503414897603306599e-08,2.503070994919198711e-08,2.502492435496606049e-08,2.500745033273688023e-08,2.499627882457389205e-08,2.500822304796201934e-08,2.501405482746577036e-08,2.499784734766308247e-08,2.497998607964291296e-08,2.496610207458616060e-08,2.495483997222436301e-08,2.494056161594926380e-08,2.492092399108969403e-08,2.490027917190218432e-08,2.489053585463807394e-08,2.487877814871808368e-08,2.485499805970903253e-08,2.483563399380273040e-08,2.481363203798991890e-08,2.480607363963827083e-08,2.478561533791889815e-08,2.476365423831339285e-08,2.474478044689476519e-08,2.473038129835458676e-08,2.471256443925540225e-08,2.469456816811543831e-08,2.468666515653694660e-08,2.466493143060688453e-08,2.464501491772352892e-08,2.463023207610604004e-08,2.461698933586831117e-08,2.460081205413189309e-08,2.458027203999790800e-08,2.456211589674239804e-08,2.453806757785059744e-08,2.451585068286021851e-08,2.449772296131413896e-08,2.448573432900502667e-08,2.447110958314624440e-08,2.445728064515151345e-08,2.445709768039705523e-08,2.443547764130471478e-08,2.442785351775000890e-08,2.440627788757865346e-08,2.438683921468509652e-08,2.436751600498610060e-08,2.434845747245617531e-08,2.432711099231710250e-08,2.430795476016101020e-08,2.429013790106182569e-08,2.428224554762437037e-08,2.426350320661185833e-08,2.424792988620083634e-08,2.423200129442193429e-08,2.421895928250705765e-08,2.421350053793958068e-08,2.420257061430675094e-08,2.418491185096627305e-08,2.418010502935885597e-08,2.418225264477769088e-08,2.417536570931133610e-08,2.416223132684081065e-08,2.414188138288864138e-08,2.413067079487518640e-08,2.412461341805283155e-08,2.411752220154994575e-08,2.411494470777597598e-08,2.409511701273459039e-08,2.408162025346882729e-08,2.407247201574591600e-08,2.406739163518523128e-08,2.405749910394661129e-08,2.406165222623712907e-08,2.406933496956753515e-08,2.405848142927879962e-08,2.405242760517012357e-08,2.405967514107487659e-08,2.404781440645820112e-08,2.404138221834273281e-08,2.403065657574643410e-08,2.402448906480003643e-08,2.401860221823426400e-08,2.400956233827855613e-08,2.399151988186076778e-08,2.398095766409369389e-08,2.397641551965534745e-08,2.396840592666649172e-08,2.396327936082798260e-08,2.394693332519182150e-08,2.394747866674151737e-08,2.393373677023191703e-08,2.392244091709017084e-08,2.390887843262134993e-08,2.390321718337418133e-08,2.389271003266912885e-08,2.388200215364122414e-08,2.387832331862682622e-08,2.387271891279851843e-08,2.386129160925065662e-08,2.384643771335959173e-08,2.385040609453881189e-08,2.383781705361798231e-08,2.382547137358415057e-08,2.382749286766738805e-08,2.384638797536808852e-08,2.384684982814633258e-08,2.383923281001898431e-08,2.383893971114048327e-08,2.385129249660167261e-08,2.385981723307395441e-08,2.386014585908924346e-08,2.385237962698738556e-08,2.385195507770276890e-08,2.386110153906884079e-08,2.385786146419377474e-08,2.384989272741222521e-08,2.384852137993220822e-08,2.384032526947521546e-08,2.384387798315401596e-08,2.383329444910486927e-08,2.382186359284332866e-08,2.382570762904379080e-08,2.381706742937694798e-08,2.380934560619607510e-08,2.380231478582572890e-08,2.379902319660232024e-08,2.379916885786315106e-08,2.378288144200269016e-08,2.378139285497127275e-08,2.377430341482522635e-08,2.377261942854147492e-08,2.376949659321780928e-08,2.377339036740977463e-08,2.376738272857892298e-08,2.376473773324505601e-08,2.375647589758500544e-08,2.375323937542361818e-08,2.374419771911107091e-08,2.372929053251482401e-08,2.372784990711807040e-08,2.371462137773505674e-08,2.370687290920159285e-08,2.370155272046758910e-08,2.369618457009892154e-08,2.368694396182036144e-08,2.367728590968454228e-08,2.366147633381388005e-08,2.365098517032038217e-08,2.364213180783281132e-08,2.363123208226625138e-08,2.362574136327566521e-08,2.361226592029197491e-08,2.359941220220207470e-08,2.358501838273241447e-08,2.358395434498561372e-08,2.357240980188635149e-08,2.356775574696712283e-08,2.356154382709974016e-08,2.356475725662221521e-08,2.356017425597656256e-08,2.354829575779149309e-08,2.354289918571339513e-08,2.353576178393268492e-08,2.352536121463799645e-08,2.351006322953708150e-08,2.350326155919901794e-08,2.349385574973439361e-08,2.347945304848053638e-08,2.346325800317572430e-08,2.345368343981135695e-08,2.344756389049962308e-08,2.343685778782855778e-08,2.343192306852870388e-08,2.342666149957040034e-08,2.341591276433518942e-08,2.340964044833526714e-08,2.340264693145854835e-08,2.339289295605340158e-08,2.338327753648172802e-08,2.337401205920741631e-08,2.337005078345555376e-08,2.336200033425939182e-08,2.335207760495450202e-08,2.334316029362071276e-08,2.332941129168375483e-08,2.332535942173308285e-08,2.332807547134052584e-08,2.332133597349184129e-08,2.331129778099239047e-08,2.330590298527113191e-08,2.331505122299404320e-08,2.330040338449634874e-08,2.328896187009377172e-08,2.327798220846943877e-08,2.326544112918327301e-08,2.326364523241863935e-08,2.325636572209077713e-08,2.325327663754706009e-08,2.324935621800250374e-08,2.324131287423369940e-08,2.323267267456685659e-08,2.322323311432228365e-08,2.321573688846001460e-08,2.320990688531310298e-08,2.320218506213223009e-08,2.319140612883074937e-08,2.319784719873041468e-08,2.319228187275257369e-08,2.318340186491241184e-08,2.317542069363298651e-08,2.317037228749541100e-08,2.316518710188120167e-08,2.315111835571315169e-08,2.314147096171836893e-08,2.313467817316450237e-08,2.313663749475836084e-08,2.312435931628442631e-08,2.312010671801090211e-08,2.311919899966596859e-08,2.311838009916300507e-08,2.310472702049537475e-08,2.309608859718537133e-08,2.309187330240547453e-08,2.308450675059248169e-08,2.308441615639367228e-08,2.307939794832236657e-08,2.307598556683387869e-08,2.306394364381958439e-08,2.305498192356481013e-08,2.304934199059971434e-08,2.304305724010191625e-08,2.303523238822435815e-08,2.302771662243685569e-08,2.301940682514214132e-08,2.301884372002405144e-08,2.301289470096890000e-08,2.300135015786963777e-08,2.299618451218066184e-08,2.298794044008900528e-08,2.298369849995651748e-08,2.297971413156574272e-08,2.296942902546561527e-08,2.296616585795163701e-08,2.296065382267897803e-08,2.295354128989401943e-08,2.294035716943199077e-08,2.293250389584500226e-08,2.292340006704307598e-08,2.291232803486309422e-08,2.290155620698897110e-08,2.289103484542920341e-08,2.288887834822617151e-08,2.287819000912350020e-08,2.287525013855429279e-08,2.286774503090782673e-08,2.286332900780507771e-08,2.285461242479414068e-08,2.284940237018417974e-08,2.284024347432023205e-08,2.283034561401109386e-08,2.282153843680134742e-08,2.281884725618965604e-08,2.281065114573266328e-08,2.280560806866560597e-08,2.279906929913977365e-08,2.279522703929615091e-08,2.278584609882727818e-08,2.277902844127766002e-08,2.277475097400838422e-08,2.277207933332192624e-08,2.276418165081395273e-08,2.275958621567042428e-08,2.275709043431106693e-08,2.275924160244358063e-08,2.274952137781838246e-08,2.274463106743951357e-08,2.274261845514047309e-08,2.273131727292820869e-08,2.271773702489099378e-08,2.270924426284182118e-08,2.270212995370002318e-08,2.269205090499326616e-08,2.268659571313946799e-08,2.268452981013524550e-08,2.267924159582435095e-08,2.266922649596381234e-08,2.266481047286106332e-08,2.266285825669456244e-08,2.266376775139633537e-08,2.265703891168868722e-08,2.265446141791471746e-08,2.264475895685791329e-08,2.263626797116558009e-08,2.262615517167887447e-08,2.262037668288030545e-08,2.261320908303332544e-08,2.260483888960607146e-08,2.260121689801053435e-08,2.259596421083642781e-08,2.259310605268183281e-08,2.258529541165898991e-08,2.258363629437099007e-08,2.257097975189026329e-08,2.255926467853441864e-08,2.255336717382760980e-08,2.255275610707485612e-08,2.255051434474353300e-08,2.254584785532642854e-08,2.253762154680316598e-08,2.253508490923650243e-08,2.252571995597918431e-08,2.252386188672517164e-08,2.251798392194359621e-08,2.250888009314166993e-08,2.249855945990475448e-08,2.248873443022603169e-08,2.248042996200183552e-08,2.247291597257117246e-08,2.246690300466980261e-08,2.245745100992735388e-08,2.245061736516618112e-08,2.244467367518154788e-08,2.244242125470918836e-08,2.243948138413998095e-08,2.243019636694043584e-08,2.242429708587678761e-08,2.241942986813683092e-08,2.242063068536026549e-08,2.242418162268222659e-08,2.241539576175455295e-08,2.240948937526354712e-08,2.240558316657370597e-08,2.240423313537576178e-08,2.239103658041585732e-08,2.238550678157480434e-08,2.238462393222562241e-08,2.238095220263858209e-08,2.237368512680859567e-08,2.236954976808647189e-08,2.236458485072034819e-08,2.235779383852332103e-08,2.235467455591333419e-08,2.234738083473075676e-08,2.233655749250829103e-08,2.233000806484142231e-08,2.232405194035891327e-08,2.231986684364528628e-08,2.231164231147886312e-08,2.230367535105415300e-08,2.230692608407025546e-08,2.230004980674493709e-08,2.229566931077897607e-08,2.229489659555383696e-08,2.229178797108488652e-08,2.228202689025238215e-08,2.226981798969518422e-08,2.226062001398076973e-08,2.225066175753909192e-08,2.224062001232596231e-08,2.223335648920965468e-08,2.222860473466425901e-08,2.221890937903481245e-08,2.221251271805613214e-08,2.220317618650824443e-08,2.219517369894674630e-08,2.218747852111846441e-08,2.217637273815853405e-08,2.216961370038461610e-08,2.216172667601767898e-08,2.215422689744173113e-08,2.214506800157778343e-08,2.213380945192966465e-08,2.212798300149643183e-08,2.212118133115836827e-08,2.211628924442265998e-08,2.211207039692908438e-08,2.210470384511609154e-08,2.209704064171091886e-08,2.209515237439063640e-08,2.209622351756479475e-08,2.208954086313497100e-08,2.208230931444177259e-08,2.208144422866098466e-08,2.207205263005107554e-08,2.206791194225843356e-08,2.206413185490418982e-08,2.205678839573010919e-08,2.205670313060181797e-08,2.205241145247782697e-08,2.204072302447457332e-08,2.203131543865310960e-08,2.203652371690623113e-08,2.203225513142115233e-08,2.202972027021132817e-08,2.202886406621473725e-08,2.202210502844081930e-08,2.201386450906284153e-08,2.201879745200585603e-08,2.201849724769999739e-08,2.201882232100160763e-08,2.201331916751314566e-08,2.201279869495920138e-08,2.201563731318856298e-08,2.201038995508497464e-08,2.200413540265344636e-08,2.199889514997721562e-08,2.199301007976828259e-08,2.199242565836811991e-08,2.198946802423051849e-08,2.198347637261122145e-08,2.198658322072333249e-08,2.198859405666553357e-08,2.199511150990929309e-08,2.199443471795348160e-08,2.199144866210644977e-08,2.199035087357970042e-08,2.199256066148791433e-08,2.198674309283887851e-08,2.198464343905470741e-08,2.198416559906490875e-08,2.197741899578886660e-08,2.197713300233772316e-08,2.197348614174643444e-08,2.197461945740997180e-08,2.197844750639887934e-08,2.196997428427494015e-08,2.196490811456897063e-08,2.196371085005921486e-08,2.196428816603201994e-08,2.196308201973806717e-08,2.195618264977383660e-08,2.195157655648927175e-08,2.194654413756325084e-08,2.194283865719626192e-08,2.194038728475788957e-08,2.193662318461520044e-08,2.193277026663054130e-08,2.193199755140540219e-08,2.193304560194064834e-08,2.192942005763143243e-08,2.192973980186252447e-08,2.193142201178943651e-08,2.192763659536467458e-08,2.192540016210386966e-08,2.192241232989999844e-08,2.192139625378786150e-08,2.192136250300791289e-08,2.191899284298415296e-08,2.191383430272253463e-08,2.190894754505734454e-08,2.190578385352637270e-08,2.190092907028429181e-08,2.189741366009911872e-08,2.189826631138203084e-08,2.190071946017724258e-08,2.189572967381536728e-08,2.189606895797169273e-08,2.188978776018757344e-08,2.188654057988514978e-08,2.187933034747402417e-08,2.187650771645621717e-08,2.187284842136705265e-08,2.186736658416066348e-08,2.187820236088100501e-08,2.187796965813504357e-08,2.187951864129900059e-08,2.187090508698474878e-08,2.187392844632540800e-08,2.187166003864149388e-08,2.187226222361005057e-08,2.186652103830510896e-08,2.186762770861605532e-08,2.186628478284546873e-08,2.187328362879270571e-08,2.186717296126516885e-08,2.186282443972231704e-08,2.185948666522108397e-08,2.186066083709192753e-08,2.185458924941485748e-08,2.184907899049903790e-08,2.184194158871832769e-08,2.183910119413212669e-08,2.183390890309055976e-08,2.183081093676264572e-08,2.183464431482207146e-08,2.183309177894443565e-08,2.183788616605397692e-08,2.183947245271156135e-08,2.184162539720091445e-08,2.184206948641076451e-08,2.183774228114998550e-08,2.183679725931142457e-08,2.183451286441595585e-08,2.182911273962417908e-08,2.182272140771601698e-08,2.182029845698707504e-08,2.182126834782138758e-08,2.181990410576872819e-08,2.181472602558187646e-08,2.180708769117245538e-08,2.180511771143756050e-08,2.180607694413083664e-08,2.180533442697196733e-08,2.180927438644175709e-08,2.180796165873744030e-08,2.180614977476125205e-08,2.180215652458628028e-08,2.181858071992337500e-08,2.181927349909074110e-08,2.181831071368378616e-08,2.181986324956142198e-08,2.181662850375687412e-08,2.182104630321646255e-08,2.182392755400996975e-08,2.182222402780098491e-08,2.182309088993861224e-08,2.182269298600658658e-08,2.181938540957162331e-08,2.181701574954786338e-08,2.181717917437708820e-08,2.181367975140346971e-08,2.181196379069660907e-08,2.180496494474937208e-08,2.180644109728291369e-08,2.180380676009008312e-08,2.179918290323712426e-08,2.179483260533743305e-08,2.179185543127459823e-08,2.179005065272576758e-08,2.179083402609194309e-08,2.179503155730344588e-08,2.178969715771472693e-08,2.178581937073431618e-08,2.178498448301979806e-08,2.178552449549897574e-08,2.178344793435371685e-08,2.177831426308785012e-08,2.177292657279394916e-08,2.177116620316610351e-08,2.177052316199024062e-08,2.176506441742276365e-08,2.176157742894702096e-08,2.175382540769987827e-08,2.175545077420792950e-08,2.175092994605165586e-08,2.174610891358952358e-08,2.174147084588184953e-08,2.173922730719368701e-08,2.174019186895748135e-08,2.173555024853612849e-08,2.173545965433731908e-08,2.173654500836619263e-08,2.173135094096778630e-08,2.172581226034253632e-08,2.172100899144879804e-08,2.172690294344192807e-08,2.172945912093382503e-08,2.172827429092194507e-08,2.172876811812329834e-08,2.172458835048018955e-08,2.172668978062120004e-08,2.172597923788543994e-08,2.172330404448530317e-08,2.171704949205377488e-08,2.171264235073522286e-08,2.171414337226451607e-08,2.171376856097140262e-08,2.171344881674031058e-08,2.171206858747609658e-08,2.170754243024930474e-08,2.170833113268599845e-08,2.170949287005896622e-08,2.171140245366132149e-08,2.170817481328413123e-08,2.170895108122294914e-08,2.170952839719575422e-08,2.171860025157457130e-08,2.171776003478953498e-08,2.171612578649728675e-08,2.171510615767147101e-08,2.171381652260606643e-08,2.171451995991446893e-08,2.171334934075730416e-08,2.171564972286432749e-08,2.171737811806906393e-08,2.171707080833584769e-08,2.172112800735703786e-08,2.172192559157792857e-08,2.172120616705797147e-08,2.171756641189404036e-08,2.172020430180054973e-08,2.171846524845477688e-08,2.171744384327212174e-08,2.171236346271143702e-08,2.170676793866732623e-08,2.170314061800127092e-08,2.170513369037507800e-08,2.170900437192813115e-08,2.170348523122811457e-08,2.170452972904968192e-08,2.170398794021366484e-08,2.170300739123831590e-08,2.170134294487979787e-08,2.169797319595545559e-08,2.169189627920786734e-08,2.168812152092414181e-08,2.168467005958518712e-08,2.168156854054359428e-08,2.168141044478488766e-08,2.167922907858610415e-08,2.167626611537798453e-08,2.167446844225651148e-08,2.167505286365667416e-08,2.167067947311807075e-08,2.166859580654545425e-08,2.166405899117762601e-08,2.166142820669847424e-08,2.165678836263396079e-08,2.165268320197810681e-08,2.165111112617523759e-08,2.164509460556018894e-08,2.164142109961630922e-08,2.163714363234703342e-08,2.163112888808882417e-08,2.162730083909991663e-08,2.161915269027758768e-08,2.161337420147901867e-08,2.160876633183761442e-08,2.160368062220641150e-08,2.160066259193627047e-08,2.159658585298984690e-08,2.159071321727878967e-08,2.158573408905795077e-08,2.158381384731455910e-08,2.158092549109369429e-08,2.158042988753550162e-08,2.157822720505464531e-08,2.157971579208606272e-08,2.157640111022374185e-08,2.157059775242942123e-08,2.156804690400804247e-08,2.156428280386535334e-08,2.156274625519927213e-08,2.156114042861645430e-08,2.155718625829194934e-08,2.155394263070320449e-08,2.155465139708212519e-08,2.155242739831919607e-08,2.154930456299553043e-08,2.154484590732863580e-08,2.154188116776367679e-08,2.153815437111461506e-08,2.153370282087507803e-08,2.153133671356499690e-08,2.152918732178932260e-08,2.152731504168059473e-08,2.152232880803239823e-08,2.151911537850992318e-08,2.151457856314209494e-08,2.151286082607839489e-08,2.151239364422963263e-08,2.150940581202576141e-08,2.150574474057975749e-08,2.150280842272422888e-08,2.149743671964188252e-08,2.149574029886025528e-08,2.149145217344994307e-08,2.148605027230132691e-08,2.148238920085532300e-08,2.148383693167943420e-08,2.148349409480942995e-08,2.148032685056477931e-08,2.147800515217568318e-08,2.147496580562346935e-08,2.147539390762176481e-08,2.147288569176453166e-08,2.147149480435928126e-08,2.146967403859889600e-08,2.146658495405517897e-08,2.146579980433216406e-08,2.147420552489620604e-08,2.147453059819781629e-08,2.147137578845104144e-08,2.146758681931260071e-08,2.147085886861077597e-08,2.146928856916474615e-08,2.146852473572380404e-08,2.146810729186654498e-08,2.146514255230158597e-08,2.146219024723450275e-08,2.146319211249192449e-08,2.145934452357778355e-08,2.146778399492177414e-08,2.146775202049866493e-08,2.146508393252588576e-08,2.146425437388188584e-08,2.146455280183090508e-08,2.146265742908326501e-08,2.146449240569836547e-08,2.146420818860406143e-08,2.146643041101015115e-08,2.146087929588702536e-08,2.145739053105444327e-08,2.145662136854298296e-08,2.145410782361523161e-08,2.144769872813867551e-08,2.144609823062637588e-08,2.144834532202821720e-08,2.144450128582775505e-08,2.143922372965789691e-08,2.143670307930278796e-08,2.143890753814048367e-08,2.144132515979890741e-08,2.144348876242929691e-08,2.144368060896795214e-08,2.145121946739436680e-08,2.145400657127538580e-08,2.145942090692187776e-08,2.146142108472304244e-08,2.146076027997878555e-08,2.146461497432028409e-08,2.146802735580877197e-08,2.146759392473995831e-08,2.146791366897105036e-08,2.147160671484016348e-08,2.147142730279938405e-08,2.147435296251387626e-08,2.148483346786633774e-08,2.148282618463781546e-08,2.148250466404988401e-08,2.148083844133452658e-08,2.148958344605489401e-08,2.148930988710162637e-08
no faces/tanh,1.390833494951948524e-05,1.087512737285578623e-05,2.479060458426829427e-05,3.158615072607062757e-05,5.063498974777758121e-05,6.001664951327256858e-05,1.471217547077685595e-04,1.879384217318147421e-04,1.866194506874307990e-04,2.224896161351352930e-04,2.942312567029148340e-04,4.247528268024325371e-04,5.004040431231260300e-04,4.777848662342876196e-04,4.586117283906787634e-04,4.463614313863217831e-04,4.459644260350614786e-04,4.465001111384481192e-04,4.278820415493100882e-04,4.267426556907594204e-04,4.179590905550867319e-04,4.102875245735049248e-04,4.218858084641396999e-04,4.634878132492303848e-04,5.029951571486890316e-04,5.505951703526079655e-04,6.367388996295630932e-04,7.249672780744731426e-04,8.285179501399397850e-04,9.324307320639491081e-04,1.106428680941462517e-03,1.165278954431414604e-03,1.226503984071314335e-03,1.323219854384660721e-03,1.406928757205605507e-03,1.541744219139218330e-03,1.837082440033555031e-03,1.996220322325825691e-03,2.249138196930289268e-03,2.218780107796192169e-03,2.250967314466834068e-03,2.250943332910537720e-03,2.239250345155596733e-03,2.288985764607787132e-03,2.309567062184214592e-03,2.323625609278678894e-03,2.374876057729125023e-03,2.418214455246925354e-03,2.419197931885719299e-03,2.435722388327121735e-03,2.450943924486637115e-03,2.443265635520219803e-03,2.479711314663290977e-03,2.484445227310061455e-03,2.487300662323832512e-03,2.466068137437105179e-03,2.492907224223017693e-03,2.571549965068697929e-03,2.586947055533528328e-03,2.619614591822028160e-03,2.637104596942663193e-03,2.641911618411540985e-03,2.622901694849133492e-03,2.712836954742670059e-03,2.786120399832725525e-03,2.768223173916339874e-03,2.785215852782130241e-03,2.809965284541249275e-03,2.857923274859786034e-03,2.838384592905640602e-03,2.845227485522627831e-03,2.896498888731002808e-03,2.880298532545566559e-03,2.881497610360383987e-03,2.921273699030280113e-03,2.915397984907031059e-03,2.922005020081996918e-03,2.934591611847281456e-03,2.921633189544081688e-03,2.952842507511377335e-03,2.949670422822237015e-03,2.972562564536929131e-03,2.973836148157715797e-03,2.966581378132104874e-03,2.988804830238223076e-03,3.023206489160656929e-03,3.041128395125269890e-03,3.120599547401070595e-03,3.111602971330285072e-03,3.109994577243924141e-03,3.113171784207224846e-03,3.194828052073717117e-03,3.294396447017788887e-03,3.355046501383185387e-03,3.417192958295345306e-03,3.412493504583835602e-03,3.538334509357810020e-03,3.644484328106045723e-03,3.699440741911530495e-03,3.723701229318976402e-03,3.816475858911871910e-03,3.841450437903404236e-03,3.826674539595842361e-03,4.001897294074296951e-03,4.040306899696588516e-03,4.042532294988632202e-03,4.082645289599895477e-03,4.179229959845542908e-03,4.317285958677530289e-03,4.300667904317378998e-03,4.293421749025583267e-03,4.593719262629747391e-03,4.599040374159812927e-03,4.620304796844720840e-03,4.747699946165084839e-03,4.915551282465457916e-03,5.232991185039281845e-03,5.431026220321655273e-03,5.442390218377113342e-03,5.661179311573505402e-03,5.769500043243169785e-03,5.753991194069385529e-03,5.769841372966766357e-03,5.927210208028554916e-03,6.116091739386320114e-03,6.186565849930047989e-03,6.280731409788131714e-03,6.518066860735416412e-03,6.579182110726833344e-03,6.749407853931188583e-03,6.997970398515462875e-03,7.039899937808513641e-03,7.059641182422637939e-03,7.271273992955684662e-03,7.469124160706996918e-03,7.548302412033081055e-03,7.675962522625923157e-03,7.801448926329612732e-03,8.009650744497776031e-03,8.157202973961830139e-03,8.289610967040061951e-03,8.407271467149257660e-03,8.523341268301010132e-03,8.530728518962860107e-03,8.679911494255065918e-03,8.812395855784416199e-03,8.885397575795650482e-03,8.863289840519428253e-03,8.952103555202484131e-03,9.077977389097213745e-03,9.204987436532974243e-03,9.218451566994190216e-03,9.241663850843906403e-03,9.323056787252426147e-03,9.359772317111492157e-03,9.427570737898349762e-03,9.424424730241298676e-03,9.410724975168704987e-03,9.495616890490055084e-03,9.558269754052162170e-03,9.641262702643871307e-03,9.638158604502677917e-03,9.631252847611904144e-03,9.691190905869007111e-03,9.730638004839420319e-03,9.719951078295707703e-03,9.752298705279827118e-03,9.761215187609195709e-03,9.784052148461341858e-03,9.748914279043674469e-03,9.757822379469871521e-03,9.770256467163562775e-03,9.769069962203502655e-03,9.843034669756889343e-03,9.892754256725311279e-03,9.878334589302539825e-03,9.919092059135437012e-03,9.960361756384372711e-03,1.005136407911777496e-02,1.007054373621940613e-02,1.011455431580543518e-02,1.017071679234504700e-02,1.014655735343694687e-02,1.028378400951623917e-02,1.028140913695096970e-02,1.027749292552471161e-02,1.035830192267894745e-02,1.039807777851819992e-02,1.037297770380973816e-02,1.033394690603017807e-02,1.041548047214746475e-02,1.041969005018472672e-02,1.052272412925958633e-02,1.055750437080860138e-02,1.067258883267641068e-02,1.073748245835304260e-02,1.075595803558826447e-02,1.079903077334165573e-02,1.084827072918415070e-02,1.083501800894737244e-02,1.094517670571804047e-02,1.092826854437589645e-02,1.093759294599294662e-02,1.096245739609003067e-02,1.106418203562498093e-02,1.108587253838777542e-02,1.109796110540628433e-02,1.113006006926298141e-02,1.116742379963397980e-02,1.120477076619863510e-02,1.122667081654071808e-02,1.127207651734352112e-02,1.137494388967752457e-02,1.136479526758193970e-02,1.140024699270725250e-02,1.140417903661727905e-02,1.141307409852743149e-02,1.140310429036617279e-02,1.144741009920835495e-02,1.158459205180406570e-02,1.157481782138347626e-02,1.172037050127983093e-02,1.172118261456489563e-02,1.171891298145055771e-02,1.171958912163972855e-02,1.186261884868144989e-02,1.185802090913057327e-02,1.190281659364700317e-02,1.200842950493097305e-02,1.201074849814176559e-02,1.213563699275255203e-02,1.217499189078807831e-02,1.219086628407239914e-02,1.234713569283485413e-02,1.236241217702627182e-02,1.241197343915700912e-02,1.248231809586286545e-02,1.270729955285787582e-02,1.276392210274934769e-02,1.295432262122631073e-02,1.296220999211072922e-02,1.307956874370574951e-02,1.306529808789491653e-02,1.315613184124231339e-02,1.319985091686248779e-02,1.319212466478347778e-02,1.319949049502611160e-02,1.323121134191751480e-02,1.327152177691459656e-02,1.334665808826684952e-02,1.355132739990949631e-02,1.363184023648500443e-02,1.404045615345239639e-02,1.420989260077476501e-02,1.434930413961410522e-02,1.446682401001453400e-02,1.450785808265209198e-02,1.447903644293546677e-02,1.455831527709960938e-02,1.461542770266532898e-02,1.461737137287855148e-02,1.462461054325103760e-02,1.464257575571537018e-02,1.463343854993581772e-02,1.467049587517976761e-02,1.479591988027095795e-02,1.492554787546396255e-02,1.503705605864524841e-02,1.512360852211713791e-02,1.534227095544338226e-02,1.533587276935577393e-02,1.537019014358520508e-02,1.554445456713438034e-02,1.564939878880977631e-02,1.579269394278526306e-02,1.585267856717109680e-02,1.584976911544799805e-02,1.590468361973762512e-02,1.605633459985256195e-02,1.617415994405746460e-02,1.625477522611618042e-02,1.632845960557460785e-02,1.647667586803436279e-02,1.653047092258930206e-02,1.681003905832767487e-02,1.682218909263610840e-02,1.684658043086528778e-02,1.716952398419380188e-02,1.721724309027194977e-02,1.725349947810173035e-02,1.739844121038913727e-02,1.735940948128700256e-02,1.744238100945949554e-02,1.744870841503143311e-02,1.747148670256137848e-02,1.762888953089714050e-02,1.764686964452266693e-02,1.764537021517753601e-02,1.782109029591083527e-02,1.783015951514244080e-02,1.795777492225170135e-02,1.816689036786556244e-02,1.816052012145519257e-02,1.817711628973484039e-02,1.841518655419349670e-02,1.844500191509723663e-02,1.865864358842372894e-02,1.891633309423923492e-02,1.918828301131725311e-02,1.953942887485027313e-02,1.956998743116855621e-02,1.972920447587966919e-02,1.974702998995780945e-02,1.983793079853057861e-02,1.997792162001132965e-02,1.997003331780433655e-02,1.999441348016262054e-02,2.001300081610679626e-02,2.002495154738426208e-02,2.003100886940956116e-02,2.005483023822307587e-02,2.013502456247806549e-02,2.013212814927101135e-02,2.013689652085304260e-02,2.028764784336090088e-02,2.033106423914432526e-02,2.038549073040485382e-02,2.037261053919792175e-02,2.059226483106613159e-02,2.080350555479526520e-02,2.083717100322246552e-02,2.086823247373104095e-02,2.085996232926845551e-02,2.095902524888515472e-02,2.113452740013599396e-02,2.114047482609748840e-02,2.113109454512596130e-02,2.128946594893932343e-02,2.134119533002376556e-02,2.158602327108383179e-02,2.170096710324287415e-02,2.179053984582424164e-02,2.203188464045524597e-02,2.202744595706462860e-02,2.236463688313961029e-02,2.244871109724044800e-02,2.268836461007595062e-02,2.266936190426349640e-02,2.272471785545349121e-02,2.277246117591857910e-02,2.294879779219627380e-02,2.293225936591625214e-02,2.303468808531761169e-02,2.315288968384265900e-02,2.335454896092414856e-02,2.362192794680595398e-02,2.366804331541061401e-02,2.379337511956691742e-02,2.392275258898735046e-02,2.408018708229064941e-02,2.417843416333198547e-02,2.443072758615016937e-02,2.449106052517890930e-02,2.470328845083713531e-02,2.479062601923942566e-02,2.498741447925567627e-02,2.504317648708820343e-02,2.500441856682300568e-02,2.533717267215251923e-02,2.546699345111846924e-02,2.564566209912300110e-02,2.581401728093624115e-02,2.606201730668544769e-02,2.638771012425422668e-02,2.642211690545082092e-02,2.683292888104915619e-02,2.733868360519409180e-02,2.774343267083168030e-02,2.817668020725250244e-02,2.829845063388347626e-02,2.871027588844299316e-02,2.907216548919677734e-02,2.930329367518424988e-02,2.964937500655651093e-02,2.971267513930797577e-02,2.978532388806343079e-02,3.022947534918785095e-02,3.020281903445720673e-02,3.038590960204601288e-02,3.065829910337924957e-02,3.086629882454872131e-02,3.118244744837284088e-02,3.164247050881385803e-02,3.171240910887718201e-02,3.193785622715950012e-02,3.230417892336845398e-02,3.251998499035835266e-02,3.312558308243751526e-02,3.313995897769927979e-02,3.338980302214622498e-02,3.386797383427619934e-02,3.390665352344512939e-02,3.452638164162635803e-02,3.500471264123916626e-02,3.533129394054412842e-02,3.581808507442474365e-02,3.602171316742897034e-02,3.611289337277412415e-02,3.656098991632461548e-02,3.669301792979240417e-02,3.689845651388168335e-02,3.718251734972000122e-02,3.713501617312431335e-02,3.760118409991264343e-02,3.792086988687515259e-02,3.829284012317657471e-02,3.880827501416206360e-02,3.901399672031402588e-02,3.932959213852882385e-02,3.991737216711044312e-02,3.995880112051963806e-02,4.022730141878128052e-02,4.058391600847244263e-02,4.068366065621376038e-02,4.096757248044013977e-02,4.130125418305397034e-02,4.134727641940116882e-02,4.153969883918762207e-02,4.176169261336326599e-02,4.170336201786994934e-02,4.230358079075813293e-02,4.229490458965301514e-02,4.249497130513191223e-02,4.264689236879348755e-02,4.271833598613739014e-02,4.278805851936340332e-02,4.311637952923774719e-02,4.349989444017410278e-02,4.353844374418258667e-02,4.394107684493064880e-02,4.419891163706779480e-02,4.422296956181526184e-02,4.449098557233810425e-02,4.472649097442626953e-02,4.480196908116340637e-02,4.523003473877906799e-02,4.518936201930046082e-02,4.533728957176208496e-02,4.543135315179824829e-02,4.546419531106948853e-02,4.563416913151741028e-02,4.566140845417976379e-02,4.574097692966461182e-02,4.595370963215827942e-02,4.610827565193176270e-02,4.612322896718978882e-02,4.635124653577804565e-02,4.644650220870971680e-02,4.650782421231269836e-02,4.674224928021430969e-02,4.668325185775756836e-02,4.679651558399200439e-02,4.686940088868141174e-02,4.684842377901077271e-02,4.696092009544372559e-02,4.701586812734603882e-02,4.713783785700798035e-02,4.719144478440284729e-02,4.730139300227165222e-02,4.757243767380714417e-02,4.748635366559028625e-02,4.766102135181427002e-02,4.791006445884704590e-02,4.817989468574523926e-02,4.824355244636535645e-02,4.833846911787986755e-02,4.832927137613296509e-02,4.836773127317428589e-02,4.837320372462272644e-02,4.832966625690460205e-02,4.865771159529685974e-02,4.865450412034988403e-02,4.865030199289321899e-02,4.900015890598297119e-02,4.895697161555290222e-02,4.935453459620475769e-02,4.931902140378952026e-02,4.949524626135826111e-02,4.959028214216232300e-02,4.967258498072624207e-02,4.997280240058898926e-02,5.005288869142532349e-02,5.017860233783721924e-02,5.029922723770141602e-02,5.051812529563903809e-02,5.062460526823997498e-02,5.082907155156135559e-02,5.109826475381851196e-02,5.125357210636138916e-02,5.164628848433494568e-02,5.179581046104431152e-02,5.209429189562797546e-02,5.269392579793930054e-02,5.276068672537803650e-02,5.364071205258369446e-02,5.399793386459350586e-02,5.450676009058952332e-02,5.525715649127960205e-02,5.520294606685638428e-02,5.625987797975540161e-02,5.657052248716354370e-02,5.687945336103439331e-02,5.750277638435363770e-02,5.757353454828262329e-02,5.795065313577651978e-02,5.823608487844467163e-02,5.835302546620368958e-02,5.875592678785324097e-02,5.875820666551589966e-02,5.880341306328773499e-02,5.914048105478286743e-02,5.933294445276260376e-02,5.942762270569801331e-02,5.982832983136177063e-02,6.002692133188247681e-02,6.029519811272621155e-02,6.089435890316963196e-02,6.091231107711791992e-02,6.127338483929634094e-02,6.163264438509941101e-02,6.160056591033935547e-02,6.239191070199012756e-02,6.230916455388069153e-02,6.266346573829650879e-02,6.278751045465469360e-02,6.284154206514358521e-02,6.301399320363998413e-02,6.307655572891235352e-02,6.312072277069091797e-02,6.310396641492843628e-02,6.319498270750045776e-02,6.328950077295303345e-02,6.328332424163818359e-02,6.353849917650222778e-02,6.372556090354919434e-02,6.369918584823608398e-02,6.363234668970108032e-02,6.362316012382507324e-02,6.358630955219268799e-02,6.385256350040435791e-02,6.404411792755126953e-02,6.420006603002548218e-02,6.463850289583206177e-02,6.455960124731063843e-02,6.471558660268783569e-02,6.486399471759796143e-02,6.518462300300598145e-02,6.512502580881118774e-02,6.545655429363250732e-02,6.543396413326263428e-02,6.579343974590301514e-02,6.573867797851562500e-02,6.605601310729980469e-02,6.628370285034179688e-02,6.671547889709472656e-02,6.719607114791870117e-02,6.761610507965087891e-02,6.793168932199478149e-02,6.783217191696166992e-02,6.795576959848403931e-02,6.875266879796981812e-02,6.929289549589157104e-02,6.985884904861450195e-02,6.985973566770553589e-02,7.031236588954925537e-02,7.056108117103576660e-02,7.079149037599563599e-02,7.096417993307113647e-02,7.107598334550857544e-02,7.149996608495712280e-02,7.152464985847473145e-02,7.153277099132537842e-02,7.156141847372055054e-02,7.167497277259826660e-02,7.159176468849182129e-02,7.152090221643447876e-02,7.159692049026489258e-02,7.156051695346832275e-02,7.186557352542877197e-02,7.213299721479415894e-02,7.231864333152770996e-02,7.226268947124481201e-02,7.260363548994064331e-02,7.281554490327835083e-02,7.308351248502731323e-02,7.352072745561599731e-02,7.342614978551864624e-02,7.403821498155593872e-02,7.415716350078582764e-02,7.462876290082931519e-02,7.506753504276275635e-02,7.539278268814086914e-02,7.619927078485488892e-02,7.658273726701736450e-02,7.724870741367340088e-02,7.719764113426208496e-02,7.780816406011581421e-02,7.831552624702453613e-02,7.873698323965072632e-02,7.933960855007171631e-02,7.961819320917129517e-02,8.030601590871810913e-02,8.089493960142135620e-02,8.121841400861740112e-02,8.167932182550430298e-02,8.180314302444458008e-02,8.223441243171691895e-02,8.279342949390411377e-02,8.286056667566299438e-02,8.330181986093521118e-02,8.362924307584762573e-02,8.376529067754745483e-02,8.429384231567382812e-02,8.426599949598312378e-02,8.482836931943893433e-02,8.485550433397293091e-02,8.530752360820770264e-02,8.542598783969879150e-02,8.561949431896209717e-02,8.586286753416061401e-02,8.576851338148117065e-02,8.600383251905441284e-02,8.635278046131134033e-02,8.658324182033538818e-02,8.697287738323211670e-02,8.716012537479400635e-02,8.752339333295822144e-02,8.823914080858230591e-02,8.856389671564102173e-02,8.887303620576858521e-02,8.913820981979370117e-02,8.974711596965789795e-02,9.018749743700027466e-02,9.081163257360458374e-02,9.100236743688583374e-02,9.095351397991180420e-02,9.122227132320404053e-02,9.127141535282135010e-02,9.154361486434936523e-02,9.151332825422286987e-02,9.151775389909744263e-02,9.166318178176879883e-02,9.181652218103408813e-02,9.178828448057174683e-02,9.186234325170516968e-02,9.189191460609436035e-02,9.203248471021652222e-02,9.206997603178024292e-02,9.211726486682891846e-02,9.209889173507690430e-02,9.226250648498535156e-02,9.244531393051147461e-02,9.254068136215209961e-02,9.242559224367141724e-02,9.266869723796844482e-02,9.293121099472045898e-02,9.346819669008255005e-02,9.354097396135330200e-02,9.383593499660491943e-02,9.421905130147933960e-02,9.472452104091644287e-02,9.491261839866638184e-02,9.489120543003082275e-02,9.509006887674331665e-02,9.507048130035400391e-02,9.515244513750076294e-02,9.508156031370162964e-02,9.504184126853942871e-02,9.519996494054794312e-02,9.511791914701461792e-02,9.524887800216674805e-02,9.521993249654769897e-02,9.527906030416488647e-02,9.526412189006805420e-02,9.523415565490722656e-02,9.528890997171401978e-02,9.531131386756896973e-02,9.540674090385437012e-02,9.531241655349731445e-02,9.537320584058761597e-02,9.541275352239608765e-02,9.532438218593597412e-02,9.537667781114578247e-02,9.548024833202362061e-02,9.559080004692077637e-02,9.570702910423278809e-02,9.605944901704788208e-02,9.646692872047424316e-02,9.647991508245468140e-02,9.644063562154769897e-02,9.636716544628143311e-02,9.637630730867385864e-02,9.673808515071868896e-02,9.713396430015563965e-02,9.731297940015792847e-02,9.732221812009811401e-02,9.758213907480239868e-02,9.762534499168395996e-02,9.775815159082412720e-02,9.786265343427658081e-02,9.806405007839202881e-02,9.832428395748138428e-02,9.844281524419784546e-02,9.866426885128021240e-02,9.892453998327255249e-02,9.935314953327178955e-02,9.958177059888839722e-02,9.988570958375930786e-02,1.000299751758575439e-01,1.001205518841743469e-01,1.000189408659934998e-01,9.991785883903503418e-02,9.988441318273544312e-02,1.000799983739852905e-01,9.999758750200271606e-02,1.005629003047943115e-01,1.009287908673286438e-01,1.009768396615982056e-01,1.008745655417442322e-01,1.012645214796066284e-01,1.012119352817535400e-01,1.014863550662994385e-01,1.018263772130012512e-01,1.025495082139968872e-01,1.026860997080802917e-01,1.033484861254692078e-01,1.033688932657241821e-01,1.035478189587593079e-01,1.037071943283081055e-01,1.041533797979354858e-01,1.044471710920333862e-01,1.048545315861701965e-01,1.049073562026023865e-01,1.050872355699539185e-01,1.049961969256401062e-01,1.051972657442092896e-01,1.052061840891838074e-01,1.053212210536003113e-01,1.057598069310188293e-01,1.057396009564399719e-01,1.064319834113121033e-01,1.063612550497055054e-01,1.071036607027053833e-01,1.072684675455093384e-01,1.080203801393508911e-01,1.085225641727447510e-01,1.090773865580558777e-01,1.097635477781295776e-01,1.096455156803131104e-01,1.105312258005142212e-01,1.106225028634071350e-01,1.111338362097740173e-01,1.113178357481956482e-01,1.115581914782524109e-01,1.116796880960464478e-01,1.116501614451408386e-01,1.118076592683792114e-01,1.119440421462059021e-01,1.120677366852760315e-01,1.124495491385459900e-01,1.126059815287590027e-01,1.127137765288352966e-01,1.127288714051246643e-01,1.129198819398880005e-01,1.129904836416244507e-01,1.130554154515266418e-01,1.131214126944541931e-01,1.130437403917312622e-01,1.130739599466323853e-01,1.130868941545486450e-01,1.134452447295188904e-01,1.138798519968986511e-01,1.141959428787231445e-01,1.143183708190917969e-01,1.146595180034637451e-01,1.147493645548820496e-01,1.148305535316467285e-01,1.148443594574928284e-01,1.150053367018699646e-01,1.151174530386924744e-01,1.150641590356826782e-01,1.152992919087409973e-01,1.151982843875885010e-01,1.151416674256324768e-01,1.153776422142982483e-01,1.155424714088439941e-01,1.159913688898086548e-01,1.160337477922439575e-01,1.169077157974243164e-01,1.172262728214263916e-01,1.177926138043403625e-01,1.177014485001564026e-01,1.186691001057624817e-01,1.189044713973999023e-01,1.193081662058830261e-01,1.194659844040870667e-01,1.199621036648750305e-01,1.201201826333999634e-01,1.204364970326423645e-01,1.204565092921257019e-01,1.206148862838745117e-01,1.205204799771308899e-01,1.204318478703498840e-01,1.205616220831871033e-01,1.204483583569526672e-01,1.205946505069732666e-01,1.204813122749328613e-01,1.206047385931015015e-01,1.205569803714752197e-01,1.207620576024055481e-01,1.209302395582199097e-01,1.208449974656105042e-01,1.208404973149299622e-01,1.210310757160186768e-01,1.210717111825942993e-01,1.213506311178207397e-01,1.214845255017280579e-01,1.215807795524597168e-01,1.219443678855895996e-01,1.219293177127838135e-01,1.221758723258972168e-01,1.220592334866523743e-01,1.221993267536163330e-01,1.221500486135482788e-01,1.224243566393852234e-01,1.223225742578506470e-01,1.226611360907554626e-01,1.225757971405982971e-01,1.229367926716804504e-01,1.228631362318992615e-01,1.229667514562606812e-01,1.232484802603721619e-01,1.233544051647186279e-01,1.237419247627258301e-01,1.236962154507637024e-01,1.242042183876037598e-01,1.244162172079086304e-01,1.249462068080902100e-01,1.248668059706687927e-01,1.247527003288269043e-01,1.249119862914085388e-01,1.250034421682357788e-01,1.250562518835067749e-01,1.250247359275817871e-01,1.250139474868774414e-01,1.252861171960830688e-01,1.255547851324081421e-01,1.254967302083969116e-01,1.255992203950881958e-01,1.255096942186355591e-01,1.256993710994720459e-01,1.256209164857864380e-01,1.258235871791839600e-01,1.260095238685607910e-01,1.264340579509735107e-01,1.267063617706298828e-01,1.271809488534927368e-01,1.275737881660461426e-01,1.283508539199829102e-01,1.284166574478149414e-01,1.285047382116317749e-01,1.288622617721557617e-01,1.288331001996994019e-01,1.290739029645919800e-01,1.293177157640457153e-01,1.292672604322433472e-01,1.291943639516830444e-01,1.291763484477996826e-01,1.291595846414566040e-01,1.290643811225891113e-01,1.290345788002014160e-01,1.292506307363510132e-01,1.292128264904022217e-01,1.293460279703140259e-01,1.295501142740249634e-01,1.297231316566467285e-01,1.298211216926574707e-01,1.299160718917846680e-01,1.299786865711212158e-01,1.298782080411911011e-01,1.299415081739425659e-01,1.300786733627319336e-01,1.302878558635711670e-01,1.301607638597488403e-01,1.304737776517868042e-01,1.305169016122817993e-01,1.306832730770111084e-01,1.307787895202636719e-01,1.312630027532577515e-01,1.312378644943237305e-01,1.313598453998565674e-01,1.312730759382247925e-01,1.313143223524093628e-01,1.314603388309478760e-01,1.315954476594924927e-01,1.317121982574462891e-01,1.318210959434509277e-01,1.317282319068908691e-01,1.320866942405700684e-01,1.319830864667892456e-01,1.321373581886291504e-01,1.325012892484664917e-01,1.326779723167419434e-01,1.329300254583358765e-01,1.329608857631683350e-01,1.335501521825790405e-01,1.334587931632995605e-01,1.340581178665161133e-01,1.341568380594253540e-01,1.346690207719802856e-01,1.349046230316162109e-01,1.351068019866943359e-01,1.356269419193267822e-01,1.357796639204025269e-01,1.362648904323577881e-01,1.362674087285995483e-01,1.367011964321136475e-01,1.367614269256591797e-01,1.368237733840942383e-01,1.368566751480102539e-01,1.370363533496856689e-01,1.369300782680511475e-01,1.370661258697509766e-01,1.371677070856094360e-01,1.371134519577026367e-01,1.370333135128021240e-01,1.374839395284652710e-01,1.376871615648269653e-01,1.380010545253753662e-01,1.383545398712158203e-01,1.382690370082855225e-01,1.382041871547698975e-01,1.382672637701034546e-01,1.384864747524261475e-01,1.388956010341644287e-01,1.390047073364257812e-01,1.392705738544464111e-01,1.395217329263687134e-01,1.395120769739151001e-01,1.400717049837112427e-01,1.400583088397979736e-01,1.404329240322113037e-01,1.405892968177795410e-01,1.411969363689422607e-01,1.412868648767471313e-01,1.415199637413024902e-01,1.416980475187301636e-01,1.417464166879653931e-01,1.422173231840133667e-01,1.421434283256530762e-01,1.423144191503524780e-01,1.423296332359313965e-01,1.423302441835403442e-01,1.423336267471313477e-01,1.423403024673461914e-01,1.424555480480194092e-01,1.425958871841430664e-01,1.427183896303176880e-01,1.426508426666259766e-01,1.425973623991012573e-01,1.425434201955795288e-01,1.426981836557388306e-01,1.427960097789764404e-01,1.429599672555923462e-01,1.429588049650192261e-01,1.433288156986236572e-01,1.432950198650360107e-01,1.435864865779876709e-01,1.435987800359725952e-01,1.438701450824737549e-01,1.439486145973205566e-01,1.439848542213439941e-01,1.441383808851242065e-01,1.441069841384887695e-01,1.444201469421386719e-01,1.444357931613922119e-01,1.446936577558517456e-01,1.447060108184814453e-01,1.448018848896026611e-01,1.448110789060592651e-01,1.447157114744186401e-01,1.447884440422058105e-01,1.446954160928726196e-01,1.448172628879547119e-01,1.447130590677261353e-01,1.446512192487716675e-01,1.450448781251907349e-01,1.452355682849884033e-01,1.456147730350494385e-01,1.456060856580734253e-01,1.463651806116104126e-01,1.463777273893356323e-01,1.468595713376998901e-01,1.471394300460815430e-01,1.474208384752273560e-01,1.476480364799499512e-01,1.475482434034347534e-01,1.475776880979537964e-01,1.479388475418090820e-01,1.479454189538955688e-01,1.483098417520523071e-01,1.481948494911193848e-01,1.483605355024337769e-01,1.484845876693725586e-01,1.487313956022262573e-01,1.486838459968566895e-01,1.487438529729843140e-01,1.486794799566268921e-01,1.486883908510208130e-01,1.486243307590484619e-01,1.485747396945953369e-01,1.487406790256500244e-01,1.486837714910507202e-01,1.488809287548065186e-01,1.490038186311721802e-01,1.493517607450485229e-01,1.498356908559799194e-01,1.502217054367065430e-01,1.507612019777297974e-01,1.508146822452545166e-01,1.514610499143600464e-01,1.514434069395065308e-01,1.516396701335906982e-01,1.516437530517578125e-01,1.516753882169723511e-01,1.520973294973373413e-01,1.522779613733291626e-01,1.528276503086090088e-01,1.531738936901092529e-01,1.536254286766052246e-01,1.540957987308502197e-01,1.540942639112472534e-01,1.546227782964706421e-01,1.547720879316329956e-01,1.552280187606811523e-01,1.554952412843704224e-01,1.557258516550064087e-01,1.561211943626403809e-01,1.560899168252944946e-01,1.564962714910507202e-01,1.565800905227661133e-01,1.565634608268737793e-01,1.568958163261413574e-01,1.571007370948791504e-01,1.572483032941818237e-01,1.575040817260742188e-01,1.574180126190185547e-01,1.575560122728347778e-01,1.574271172285079956e-01,1.573538631200790405e-01,1.573488563299179077e-01,1.573988348245620728e-01,1.573294699192047119e-01,1.576311439275741577e-01,1.576850116252899170e-01,1.579317599534988403e-01,1.580498516559600830e-01,1.579465121030807495e-01,1.580865234136581421e-01,1.581153869628906250e-01,1.583736985921859741e-01,1.582596898078918457e-01,1.583760529756546021e-01,1.582684814929962158e-01,1.582902222871780396e-01,1.584098488092422485e-01,1.584865897893905640e-01,1.587378680706024170e-01,1.586166769266128540e-01,1.589631587266921997e-01,1.588603705167770386e-01,1.590255200862884521e-01,1.589619517326354980e-01,1.591072827577590942e-01,1.590547412633895874e-01,1.591865718364715576e-01,1.590941995382308960e-01,1.594956070184707642e-01,1.597100347280502319e-01,1.597265005111694336e-01,1.597052216529846191e-01,1.597653329372406006e-01,1.598810106515884399e-01,1.599208712577819824e-01,1.599855870008468628e-01,1.601248979568481445e-01,1.600762456655502319e-01,1.600718945264816284e-01,1.603160947561264038e-01,1.604462713003158569e-01,1.604745090007781982e-01,1.604044735431671143e-01,1.604979932308197021e-01,1.605765372514724731e-01,1.607280969619750977e-01,1.607384085655212402e-01,1.609055697917938232e-01,1.610208302736282349e-01,1.611471772193908691e-01,1.614206433296203613e-01,1.614330112934112549e-01,1.616091877222061157e-01,1.615667492151260376e-01,1.616163253784179688e-01,1.619937568902969360e-01,1.619664877653121948e-01,1.623952835798263550e-01,1.623176783323287964e-01,1.623905301094055176e-01,1.625809967517852783e-01,1.628302037715911865e-01,1.627787053585052490e-01,1.627041399478912354e-01,1.627845764160156250e-01,1.630503386259078979e-01,1.629938483238220215e-01,1.633442789316177368e-01,1.635015606880187988e-01,1.636401265859603882e-01,1.641759127378463745e-01,1.644300222396850586e-01,1.646772027015686035e-01,1.646951138973236084e-01,1.650427132844924927e-01,1.652609556913375854e-01,1.652594506740570068e-01,1.656051874160766602e-01,1.656612902879714966e-01,1.658498793840408325e-01,1.660984456539154053e-01,1.661149859428405762e-01,1.664403378963470459e-01,1.664030849933624268e-01,1.667752265930175781e-01,1.669357120990753174e-01,1.670499742031097412e-01,1.673579514026641846e-01,1.672967225313186646e-01,1.676587164402008057e-01,1.677730083465576172e-01,1.680179089307785034e-01,1.682770252227783203e-01,1.682931631803512573e-01,1.686954796314239502e-01,1.686554402112960815e-01,1.689224839210510254e-01,1.688302010297775269e-01,1.690410226583480835e-01,1.690348088741302490e-01,1.691730618476867676e-01,1.691478937864303589e-01,1.690873950719833374e-01,1.693394482135772705e-01,1.693004369735717773e-01,1.692651063203811646e-01,1.692411899566650391e-01,1.692450791597366333e-01,1.691356450319290161e-01,1.690712720155715942e-01,1.691713333129882812e-01,1.694365441799163818e-01,1.696332544088363647e-01,1.698586344718933105e-01,1.700709164142608643e-01,1.700792312622070312e-01,1.701149940490722656e-01,1.700008064508438110e-01,1.699185073375701904e-01,1.699339151382446289e-01,1.698612868785858154e-01,1.697467565536499023e-01,1.696550846099853516e-01,1.695510149002075195e-01,1.694759726524353027e-01,1.693792641162872314e-01,1.694308221340179443e-01,1.695153266191482544e-01,1.694030463695526123e-01,1.693138778209686279e-01,1.692826151847839355e-01,1.691752821207046509e-01,1.691059917211532593e-01,1.690333634614944458e-01,1.690496206283569336e-01,1.690635532140731812e-01,1.692510247230529785e-01,1.693710833787918091e-01,1.694677770137786865e-01,1.697058379650115967e-01,1.696756780147552490e-01
no faces/linear,1.389369936077855527e-05,1.087081363948527724e-05,2.479895738360937685e-05,3.158471372444182634e-05,5.064078868599608541e-05,5.994105595164000988e-05,1.472689764341339469e-04,1.880995696410536766e-04,1.872207358246669173e-04,2.227228833362460136e-04,3.026332997251302004e-04,4.436704330146312714e-04,5.258474266156554222e-04,4.970812005922198296e-04,4.802248149644583464e-04,4.597664810717105865e-04,4.498437047004699707e-04,4.395463911350816488e-04,4.228081379551440477e-04,4.082066589035093784e-04,3.966724034398794174e-04,3.940995957236737013e-04,3.826411557383835316e-04,3.787166497204452753e-04,3.716617356985807419e-04,3.605310921557247639e-04,3.494326083455234766e-04,3.416189574636518955e-04,3.305942809674888849e-04,3.209506976418197155e-04,3.118427994195371866e-04,3.028907231055200100e-04,2.943960134871304035e-04,2.912305353675037622e-04,2.919689286500215530e-04,2.897665835916996002e-04,2.847191353794187307e-04,2.891902404371649027e-04,2.868584415409713984e-04,2.968354965560138226e-04,2.938018005806952715e-04,2.978750271722674370e-04,3.328586753923445940e-04,3.323755518067628145e-04,3.299029194749891758e-04,3.287435974925756454e-04,3.246506385039538145e-04,3.238728677388280630e-04,3.447984345257282257e-04,3.450239019002765417e-04,3.403869050089269876e-04,3.344854339957237244e-04,3.338151145726442337e-04,3.288125153630971909e-04,3.255161282140761614e-04,3.200561332050710917e-04,3.186501562595367432e-04,3.139101609122008085e-04,3.103166818618774414e-04,3.086841607000678778e-04,3.044420736841857433e-04,3.022910677827894688e-04,3.004329046234488487e-04,3.011464141309261322e-04,2.969939378090202808e-04,2.969724300783127546e-04,2.961835416499525309e-04,2.924403815995901823e-04,2.894136996474117041e-04,2.863390545826405287e-04,2.842630201485008001e-04,2.835902560036629438e-04,2.807212295010685921e-04,2.796494518406689167e-04,2.775916655082255602e-04,2.775666944216936827e-04,2.756998001132160425e-04,2.761209034360945225e-04,2.792537852656096220e-04,2.765100798569619656e-04,2.782839583232998848e-04,2.766363613773137331e-04,2.775001921691000462e-04,2.793217427097260952e-04,2.795380132738500834e-04,2.832588797900825739e-04,2.935378579422831535e-04,2.954941010102629662e-04,2.930783084593713284e-04,2.942123101092875004e-04,2.936831733677536249e-04,2.980476710945367813e-04,3.008684725500643253e-04,3.014294488821178675e-04,3.103812632616609335e-04,3.110027173534035683e-04,3.118090389762073755e-04,3.223857493139803410e-04,3.266799321863800287e-04,3.306629077997058630e-04,3.366613527759909630e-04,3.423041198402643204e-04,3.466938214842230082e-04,3.698342188727110624e-04,3.756926453206688166e-04,3.770038892980664968e-04,4.505659453570842743e-04,4.837722808588296175e-04,4.962034290656447411e-04,5.045045982114970684e-04,5.156316328793764114e-04,5.454274942167103291e-04,5.797251360490918159e-04,6.054457626305520535e-04,6.210276624187827110e-04,6.381149287335574627e-04,6.430749199353158474e-04,6.530415848828852177e-04,7.399608730338513851e-04,7.757991552352905273e-04,7.736827828921377659e-04,8.131951908580958843e-04,8.167495252564549446e-04,8.332594297826290131e-04,8.617388666607439518e-04,8.727204403840005398e-04,8.715849253349006176e-04,8.832796011120080948e-04,9.190709679387509823e-04,9.235036559402942657e-04,9.610071429051458836e-04,9.785314323380589485e-04,1.004278194159269333e-03,1.007404294796288013e-03,1.046734047122299671e-03,1.056538661941885948e-03,1.095329062081873417e-03,1.105802715755999088e-03,1.155163277871906757e-03,1.206263783387839794e-03,1.230058725923299789e-03,1.261136727407574654e-03,1.265229890123009682e-03,1.280067255720496178e-03,1.287189777940511703e-03,1.291037769988179207e-03,1.286746468394994736e-03,1.286872313357889652e-03,1.292654545977711678e-03,1.308848615735769272e-03,1.310662482865154743e-03,1.310649910010397434e-03,1.316074398346245289e-03,1.314368331804871559e-03,1.320521696470677853e-03,1.364351250231266022e-03,1.365366624668240547e-03,1.392082660458981991e-03,1.398199703544378281e-03,1.410043099895119667e-03,1.420272979885339737e-03,1.442592707462608814e-03,1.454339711926877499e-03,1.466244459152221680e-03,1.482208492234349251e-03,1.523495768196880817e-03,1.594879548065364361e-03,1.631250721402466297e-03,1.685085706412792206e-03,1.766225555911660194e-03,1.796920085325837135e-03,1.796765252947807312e-03,1.799916266463696957e-03,1.915866392664611340e-03,2.006843918934464455e-03,2.050337847322225571e-03,2.049905480816960335e-03,2.056615659967064857e-03,2.079926198348402977e-03,2.100646961480379105e-03,2.134847454726696014e-03,2.138666808605194092e-03,2.136490773409605026e-03,2.158686751499772072e-03,2.171521307900547981e-03,2.168228616937994957e-03,2.170276828110218048e-03,2.174049150198698044e-03,2.171332947909832001e-03,2.169806975871324539e-03,2.176500158384442329e-03,2.171994186937808990e-03,2.172138774767518044e-03,2.174932043999433517e-03,2.176418900489807129e-03,2.183611737564206123e-03,2.184705575928092003e-03,2.187664853408932686e-03,2.199357841163873672e-03,2.197867026552557945e-03,2.195912878960371017e-03,2.190935658290982246e-03,2.193507272750139236e-03,2.206679433584213257e-03,2.271982375532388687e-03,2.271321602165699005e-03,2.282913541421294212e-03,2.318596001714468002e-03,2.381309866905212402e-03,2.409626264125108719e-03,2.421935787424445152e-03,2.434359863400459290e-03,2.440999262034893036e-03,2.447469858452677727e-03,2.482306677848100662e-03,2.484312979504466057e-03,2.490455284714698792e-03,2.484672935679554939e-03,2.512225182726979256e-03,2.530437661334872246e-03,2.555431798100471497e-03,2.552810357883572578e-03,2.584394533187150955e-03,2.613298129290342331e-03,2.642763545736670494e-03,2.666330197826027870e-03,2.666723448783159256e-03,2.669710433110594749e-03,2.693689195439219475e-03,2.698577474802732468e-03,2.730560023337602615e-03,2.734343754127621651e-03,2.777002984657883644e-03,2.776622073724865913e-03,2.791644074022769928e-03,2.789986087009310722e-03,2.805052092298865318e-03,2.870809054002165794e-03,2.904200227931141853e-03,2.910118782892823219e-03,2.945758635178208351e-03,2.964616753160953522e-03,2.981100231409072876e-03,3.002282464876770973e-03,3.024254227057099342e-03,3.023462370038032532e-03,3.049684222787618637e-03,3.048214828595519066e-03,3.056118730455636978e-03,3.056306857615709305e-03,3.058253554627299309e-03,3.064139047637581825e-03,3.068438731133937836e-03,3.062354400753974915e-03,3.070730017498135567e-03,3.095412161201238632e-03,3.100498579442501068e-03,3.096981672570109367e-03,3.096875501796603203e-03,3.092041937634348869e-03,3.098160726949572563e-03,3.114311723038554192e-03,3.114511258900165558e-03,3.110589925199747086e-03,3.121349029242992401e-03,3.117531770840287209e-03,3.131484379991889000e-03,3.138417145237326622e-03,3.137235296890139580e-03,3.141155000776052475e-03,3.137796185910701752e-03,3.138624597340822220e-03,3.154050325974822044e-03,3.147015813738107681e-03,3.149670315906405449e-03,3.172070486471056938e-03,3.173460951074957848e-03,3.168394789099693298e-03,3.172803902998566628e-03,3.170728217810392380e-03,3.173032309859991074e-03,3.166214562952518463e-03,3.162455977872014046e-03,3.160524647682905197e-03,3.160094609484076500e-03,3.160183550789952278e-03,3.157585393637418747e-03,3.158224280923604965e-03,3.174161538481712341e-03,3.175811842083930969e-03,3.170086070895195007e-03,3.169913543388247490e-03,3.174153389409184456e-03,3.179025370627641678e-03,3.177435137331485748e-03,3.181386971846222878e-03,3.180671017616987228e-03,3.182006999850273132e-03,3.183962777256965637e-03,3.178381361067295074e-03,3.176114289090037346e-03,3.171726828441023827e-03,3.169506322592496872e-03,3.177198581397533417e-03,3.180578583851456642e-03,3.187668975442647934e-03,3.192491130903363228e-03,3.191828029230237007e-03,3.192293224856257439e-03,3.189366078004240990e-03,3.189301118254661560e-03,3.197491867467761040e-03,3.205004613846540451e-03,3.205770859494805336e-03,3.207457950338721275e-03,3.229984082281589508e-03,3.226238535717129707e-03,3.222216153517365456e-03,3.224458545446395874e-03,3.223642008379101753e-03,3.232264425605535507e-03,3.244599094614386559e-03,3.243359504267573357e-03,3.249112749472260475e-03,3.244440304115414619e-03,3.249186323955655098e-03,3.260649973526597023e-03,3.255435498431324959e-03,3.266329178586602211e-03,3.266068408265709877e-03,3.268247703090310097e-03,3.265273757278919220e-03,3.280453383922576904e-03,3.313638735562562943e-03,3.322176868095993996e-03,3.333010943606495857e-03,3.342051291838288307e-03,3.370868973433971405e-03,3.375367494300007820e-03,3.379015251994132996e-03,3.373516025021672249e-03,3.394215367734432220e-03,3.396424464881420135e-03,3.407831070944666862e-03,3.404535120353102684e-03,3.411389421671628952e-03,3.405017778277397156e-03,3.407316748052835464e-03,3.408849705010652542e-03,3.408252261579036713e-03,3.406105330213904381e-03,3.411013865843415260e-03,3.422808600589632988e-03,3.425658680498600006e-03,3.434143494814634323e-03,3.456055419519543648e-03,3.473631106317043304e-03,3.496690886095166206e-03,3.498420817777514458e-03,3.493208903819322586e-03,3.490953240543603897e-03,3.511372255161404610e-03,3.518578130751848221e-03,3.511561080813407898e-03,3.529638750478625298e-03,3.540693083778023720e-03,3.536132164299488068e-03,3.534028306603431702e-03,3.543055150657892227e-03,3.555085510015487671e-03,3.572478657588362694e-03,3.592299530282616615e-03,3.611566498875617981e-03,3.619581693783402443e-03,3.621883457526564598e-03,3.621162148192524910e-03,3.619037801399827003e-03,3.621957264840602875e-03,3.646597731858491898e-03,3.662355942651629448e-03,3.669518511742353439e-03,3.674659412354230881e-03,3.684410592541098595e-03,3.686334239318966866e-03,3.687726100906729698e-03,3.694064915180206299e-03,3.689262084662914276e-03,3.698443528264760971e-03,3.703279187902808189e-03,3.705743700265884399e-03,3.707032185047864914e-03,3.709628945216536522e-03,3.716415492817759514e-03,3.714062739163637161e-03,3.707868279889225960e-03,3.703363705426454544e-03,3.705497365444898605e-03,3.701468696817755699e-03,3.700623288750648499e-03,3.698648186400532722e-03,3.697441890835762024e-03,3.695723135024309158e-03,3.694045124575495720e-03,3.693690057843923569e-03,3.695354098454117775e-03,3.690886776894330978e-03,3.686810843646526337e-03,3.689155913889408112e-03,3.686289070174098015e-03,3.692216007038950920e-03,3.694691695272922516e-03,3.694296348839998245e-03,3.706692252308130264e-03,3.705969545990228653e-03,3.706240328028798103e-03,3.716101171448826790e-03,3.715160768479108810e-03,3.716504434123635292e-03,3.720192238688468933e-03,3.716557286679744720e-03,3.718722844496369362e-03,3.716049017384648323e-03,3.712844336405396461e-03,3.718988504260778427e-03,3.727854928001761436e-03,3.741319989785552025e-03,3.753997851163148880e-03,3.749867668375372887e-03,3.762897336855530739e-03,3.767263609915971756e-03,3.797211684286594391e-03,3.826486179605126381e-03,3.835928160697221756e-03,3.838379867374897003e-03,3.837932832539081573e-03,3.856363706290721893e-03,3.875419730320572853e-03,3.870666958391666412e-03,3.891513217240571976e-03,3.893358167260885239e-03,3.891323693096637726e-03,3.894554451107978821e-03,3.902022494003176689e-03,3.904045792296528816e-03,3.898516763001680374e-03,3.895552130416035652e-03,3.893980290740728378e-03,3.898156341165304184e-03,3.894533263519406319e-03,3.907376434653997421e-03,3.914571832865476608e-03,3.914049360901117325e-03,3.916701301932334900e-03,3.914598375558853149e-03,3.926464822143316269e-03,3.928480204194784164e-03,3.924765624105930328e-03,3.955539315938949585e-03,3.949356731027364731e-03,3.943301737308502197e-03,3.952014259994029999e-03,3.949324134737253189e-03,3.953241743147373199e-03,3.950490616261959076e-03,3.951327409595251083e-03,3.952332306653261185e-03,3.956245258450508118e-03,3.958644345402717590e-03,3.957209642976522446e-03,3.954225219786167145e-03,3.954426851123571396e-03,3.959954250603914261e-03,3.955889027565717697e-03,3.957963082939386368e-03,3.954871557652950287e-03,3.980817738920450211e-03,3.989933524280786514e-03,4.002940841019153595e-03,4.020774737000465393e-03,4.020763561129570007e-03,4.018551670014858246e-03,4.025489557534456253e-03,4.029069095849990845e-03,4.024915862828493118e-03,4.023700486868619919e-03,4.017077386379241943e-03,4.014042671769857407e-03,4.019356332719326019e-03,4.022714216262102127e-03,4.015758633613586426e-03,4.011670593172311783e-03,4.006581380963325500e-03,4.014833364635705948e-03,4.021138884127140045e-03,4.022916313260793686e-03,4.018354229629039764e-03,4.012130666524171829e-03,4.015647806227207184e-03,4.014704376459121704e-03,4.022606648504734039e-03,4.020310472697019577e-03,4.021045751869678497e-03,4.015136975795030594e-03,4.012053366750478745e-03,4.010428208857774734e-03,4.012039862573146820e-03,4.009495489299297333e-03,4.007154610008001328e-03,4.012079443782567978e-03,4.017721861600875854e-03,4.033284261822700500e-03,4.031217657029628754e-03,4.033173434436321259e-03,4.033057019114494324e-03,4.031880293041467667e-03,4.031016025692224503e-03,4.038462880998849869e-03,4.038721323013305664e-03,4.037559498101472855e-03,4.032042343169450760e-03,4.029439762234687805e-03,4.027444403618574142e-03,4.022088833153247833e-03,4.018005449324846268e-03,4.014920908957719803e-03,4.014248959720134735e-03,4.012829624116420746e-03,4.015274345874786377e-03,4.010841250419616699e-03,4.013419151306152344e-03,4.011946264654397964e-03,4.012666642665863037e-03,4.018360748887062073e-03,4.016463179141283035e-03,4.012535791844129562e-03,4.012215882539749146e-03,4.010423552244901657e-03,4.012641496956348419e-03,4.008585121482610703e-03,4.018318373709917068e-03,4.019317682832479477e-03,4.015514161437749863e-03,4.025239963084459305e-03,4.020773805677890778e-03,4.024092108011245728e-03,4.024726338684558868e-03,4.030184354633092880e-03,4.026654642075300217e-03,4.024316091090440750e-03,4.044229630380868912e-03,4.045116715133190155e-03,4.041097126901149750e-03,4.048446658998727798e-03,4.045472480356693268e-03,4.041109234094619751e-03,4.037545528262853622e-03,4.056918434798717499e-03,4.059356171637773514e-03,4.059201572090387344e-03,4.066266119480133057e-03,4.064899869263172150e-03,4.068491514772176743e-03,4.081142600625753403e-03,4.098610486835241318e-03,4.101908300071954727e-03,4.101863596588373184e-03,4.125220701098442078e-03,4.124560859054327011e-03,4.139448050409555435e-03,4.148723557591438293e-03,4.148270469158887863e-03,4.157455638051033020e-03,4.172330256551504135e-03,4.171291366219520569e-03,4.180053249001502991e-03,4.178317729383707047e-03,4.176005721092224121e-03,4.195280373096466064e-03,4.198373295366764069e-03,4.208135884255170822e-03,4.207695834338665009e-03,4.203949123620986938e-03,4.206587560474872589e-03,4.209539387375116348e-03,4.205522593110799789e-03,4.206884652376174927e-03,4.208282567560672760e-03,4.216391593217849731e-03,4.220052622258663177e-03,4.218307789415121078e-03,4.213951062411069870e-03,4.212990868836641312e-03,4.209204111248254776e-03,4.228260833770036697e-03,4.234321881085634232e-03,4.242165014147758484e-03,4.246943164616823196e-03,4.248694982379674911e-03,4.249520134180784225e-03,4.262706730514764786e-03,4.264993593096733093e-03,4.262375645339488983e-03,4.258997272700071335e-03,4.256646148860454559e-03,4.262069240212440491e-03,4.261023830622434616e-03,4.256503656506538391e-03,4.258281085640192032e-03,4.255888983607292175e-03,4.251498728990554810e-03,4.264517221599817276e-03,4.262153990566730499e-03,4.263194277882575989e-03,4.273135680705308914e-03,4.270897246897220612e-03,4.288869909942150116e-03,4.283547401428222656e-03,4.293808247894048691e-03,4.289663396775722504e-03,4.289172589778900146e-03,4.286326467990875244e-03,4.283762536942958832e-03,4.292350728064775467e-03,4.289717413485050201e-03,4.288448952138423920e-03,4.292333032935857773e-03,4.293299745768308640e-03,4.290310665965080261e-03,4.296519793570041656e-03,4.298090003430843353e-03,4.295121878385543823e-03,4.300761502236127853e-03,4.298083949834108353e-03,4.293626639991998672e-03,4.293526988476514816e-03,4.292530938982963562e-03,4.294869024306535721e-03,4.295701161026954651e-03,4.297667182981967926e-03,4.291817545890808105e-03,4.301127046346664429e-03,4.302242305129766464e-03,4.299253690987825394e-03,4.295590333640575409e-03,4.298344254493713379e-03,4.307011142373085022e-03,4.312751814723014832e-03,4.308777861297130585e-03,4.303690511733293533e-03,4.304769448935985565e-03,4.300335422158241272e-03,4.304237663745880127e-03,4.304489120841026306e-03,4.304045811295509338e-03,4.303711466491222382e-03,4.299845080822706223e-03,4.299976862967014313e-03,4.298228770494461060e-03,4.297390114516019821e-03,4.292270168662071228e-03,4.295871593058109283e-03,4.295147024095058441e-03,4.295916762202978134e-03,4.294598475098609924e-03,4.298339597880840302e-03,4.296216182410717010e-03,4.299476742744445801e-03,4.304137080907821655e-03,4.305170848965644836e-03,4.325641319155693054e-03,4.329804331064224243e-03,4.332769196480512619e-03,4.330699332058429718e-03,4.334959667176008224e-03,4.337617196142673492e-03,4.336279351264238358e-03,4.334824625402688980e-03,4.335132893174886703e-03,4.340126179158687592e-03,4.347563721239566803e-03,4.348063841462135315e-03,4.345795139670372009e-03,4.346220754086971283e-03,4.350072238594293594e-03,4.349132068455219269e-03,4.356232471764087677e-03,4.357749130576848984e-03,4.363541025668382645e-03,4.370004404336214066e-03,4.375471267849206924e-03,4.370458424091339111e-03,4.368555266410112381e-03,4.365900065749883652e-03,4.362686071544885635e-03,4.358687438070774078e-03,4.368777852505445480e-03,4.367655608803033829e-03,4.370559472590684891e-03,4.368728026747703552e-03,4.369716625660657883e-03,4.378603771328926086e-03,4.376126453280448914e-03,4.373880103230476379e-03,4.379032645374536514e-03,4.377610515803098679e-03,4.377644509077072144e-03,4.383075516670942307e-03,4.382093902677297592e-03,4.377818200737237930e-03,4.374514799565076828e-03,4.373686388134956360e-03,4.369034431874752045e-03,4.370976705104112625e-03,4.369542934000492096e-03,4.374590236693620682e-03,4.375443328171968460e-03,4.372952040284872055e-03,4.372045397758483887e-03,4.376644734293222427e-03,4.390919115394353867e-03,4.388813395053148270e-03,4.389641806483268738e-03,4.395541734993457794e-03,4.399652592837810516e-03,4.400070291012525558e-03,4.397688433527946472e-03,4.398747812956571579e-03,4.398460499942302704e-03,4.406312014907598495e-03,4.407909233123064041e-03,4.411302972584962845e-03,4.407881293445825577e-03,4.414585884660482407e-03,4.412793088704347610e-03,4.420761018991470337e-03,4.420401528477668762e-03,4.425090271979570389e-03,4.446213599294424057e-03,4.461738746613264084e-03,4.460779950022697449e-03,4.465213976800441742e-03,4.462527576833963394e-03,4.464776255190372467e-03,4.469135776162147522e-03,4.476089030504226685e-03,4.483558703213930130e-03,4.499261267483234406e-03,4.499189555644989014e-03,4.498925525695085526e-03,4.503499250859022141e-03,4.501037299633026123e-03,4.496345762163400650e-03,4.496766719967126846e-03,4.493961110711097717e-03,4.489818587899208069e-03,4.485550802201032639e-03,4.492660984396934509e-03,4.497067071497440338e-03,4.503446631133556366e-03,4.504175856709480286e-03,4.505607765167951584e-03,4.504886455833911896e-03,4.508666694164276123e-03,4.512482788413763046e-03,4.512814339250326157e-03,4.514331463724374771e-03,4.514688160270452499e-03,4.512959625571966171e-03,4.514764063060283661e-03,4.513140767812728882e-03,4.509351681917905807e-03,4.506678320467472076e-03,4.505527671426534653e-03,4.501251969486474991e-03,4.499805159866809845e-03,4.499789327383041382e-03,4.497714806348085403e-03,4.501066636294126511e-03,4.505283199250698090e-03,4.506035242229700089e-03,4.502627532929182053e-03,4.500542301684617996e-03,4.501115996390581131e-03,4.500299226492643356e-03,4.499501548707485199e-03,4.497906193137168884e-03,4.498322494328022003e-03,4.494396969676017761e-03,4.497752990573644638e-03,4.499006085097789764e-03,4.501487594097852707e-03,4.498557653278112411e-03,4.495975095778703690e-03,4.500793758779764175e-03,4.501413088291883469e-03,4.498236346989870071e-03,4.494085442274808884e-03,4.491632804274559021e-03,4.489224404096603394e-03,4.494020249694585800e-03,4.495711997151374817e-03,4.496534354984760284e-03,4.501735791563987732e-03,4.497553687542676926e-03,4.501566290855407715e-03,4.500432405620813370e-03,4.502407740801572800e-03,4.503170028328895569e-03,4.500973038375377655e-03,4.507117439061403275e-03,4.508022218942642212e-03,4.507848061621189117e-03,4.503878299146890640e-03,4.510103724896907806e-03,4.509720019996166229e-03,4.505869932472705841e-03,4.503333475440740585e-03,4.500703886151313782e-03,4.511399660259485245e-03,4.527805373072624207e-03,4.534523468464612961e-03,4.537225700914859772e-03,4.535851534456014633e-03,4.534654319286346436e-03,4.536963533610105515e-03,4.541534464806318283e-03,4.544534720480442047e-03,4.548375960439443588e-03,4.552097059786319733e-03,4.549826495349407196e-03,4.550031386315822601e-03,4.549569450318813324e-03,4.546251147985458374e-03,4.542202223092317581e-03,4.542727489024400711e-03,4.551435820758342743e-03,4.548043943941593170e-03,4.554041661322116852e-03,4.553964361548423767e-03,4.553538747131824493e-03,4.552223719656467438e-03,4.550955258309841156e-03,4.546940792351961136e-03,4.544476978480815887e-03,4.539931658655405045e-03,4.536442924290895462e-03,4.537146072834730148e-03,4.538178909569978714e-03,4.534265026450157166e-03,4.532288294285535812e-03,4.530652426183223724e-03,4.529735073447227478e-03,4.528702236711978912e-03,4.529920406639575958e-03,4.527744837105274200e-03,4.524738062173128128e-03,4.523128736764192581e-03,4.525349941104650497e-03,4.522563889622688293e-03,4.529075697064399719e-03,4.525930620729923248e-03,4.535901825875043869e-03,4.537157714366912842e-03,4.540217574685811996e-03,4.537620581686496735e-03,4.539278801530599594e-03,4.546682350337505341e-03,4.550565034151077271e-03,4.547361750155687332e-03,4.551856312900781631e-03,4.551211837679147720e-03,4.561523906886577606e-03,4.561377223581075668e-03,4.565083887428045273e-03,4.568177275359630585e-03,4.564679693430662155e-03,4.565009381622076035e-03,4.565507173538208008e-03,4.566199611872434616e-03,4.569205455482006073e-03,4.566452000290155411e-03,4.562681075185537338e-03,4.559120628982782364e-03,4.561784677207469940e-03,4.558022134006023407e-03,4.553980194032192230e-03,4.557984881103038788e-03,4.562058951705694199e-03,4.561670124530792236e-03,4.562211222946643829e-03,4.561106674373149872e-03,4.564840346574783325e-03,4.577167797833681107e-03,4.583300091326236725e-03,4.583180416375398636e-03,4.580438137054443359e-03,4.577502142637968063e-03,4.576816223561763763e-03,4.577743820846080780e-03,4.575068596750497818e-03,4.573334939777851105e-03,4.573700949549674988e-03,4.584120120853185654e-03,4.583770874887704849e-03,4.580778069794178009e-03,4.577745683491230011e-03,4.578433930873870850e-03,4.581040702760219574e-03,4.580064676702022552e-03,4.581701010465621948e-03,4.578969441354274750e-03,4.576788283884525299e-03,4.575375933200120926e-03,4.580275621265172958e-03,4.578295629471540451e-03,4.585054237395524979e-03,4.585750401020050049e-03,4.586641211062669754e-03,4.601115360856056213e-03,4.606740549206733704e-03,4.604320507496595383e-03,4.604962188750505447e-03,4.603302571922540665e-03,4.602069035172462463e-03,4.605824593454599380e-03,4.607439506798982620e-03,4.609356634318828583e-03,4.613616969436407089e-03,4.610965028405189514e-03,4.609631374478340149e-03,4.609451163560152054e-03,4.614354111254215240e-03,4.612198099493980408e-03,4.614314995706081390e-03,4.613514989614486694e-03,4.610939882695674896e-03,4.607531242072582245e-03,4.606015980243682861e-03,4.606552422046661377e-03,4.606803879141807556e-03,4.604043439030647278e-03,4.605201072990894318e-03,4.603415727615356445e-03,4.603444598615169525e-03,4.605861380696296692e-03,4.603757057338953018e-03,4.603430163115262985e-03,4.604961257427930832e-03,4.603889305144548416e-03,4.601184278726577759e-03,4.600924905389547348e-03,4.604781512171030045e-03,4.602441098541021347e-03,4.601640626788139343e-03,4.600571002811193466e-03,4.602389875799417496e-03,4.602893721312284470e-03,4.603245295584201813e-03,4.602585453540086746e-03,4.599179141223430634e-03,4.597022663801908493e-03,4.597614519298076630e-03,4.596022423356771469e-03,4.593317862600088120e-03,4.592724610120058060e-03,4.591881763190031052e-03,4.588601645082235336e-03,4.585242830216884613e-03,4.582259338349103928e-03,4.586634226143360138e-03,4.584704525768756866e-03,4.591384902596473694e-03,4.606875125318765640e-03,4.606938920915126801e-03,4.610838368535041809e-03,4.617544356733560562e-03,4.629558883607387543e-03,4.626045469194650650e-03,4.632210824638605118e-03,4.634085111320018768e-03,4.641171544790267944e-03,4.644004628062248230e-03,4.645860288292169571e-03,4.648032598197460175e-03,4.650944843888282776e-03,4.654059186577796936e-03,4.651637282222509384e-03,4.648165311664342880e-03,4.648955538868904114e-03,4.649767186492681503e-03,4.654501099139451981e-03,4.656540695577859879e-03,4.665694665163755417e-03,4.662198014557361603e-03,4.660577047616243362e-03,4.662041552364826202e-03,4.658661782741546631e-03,4.655804485082626343e-03,4.658007062971591949e-03,4.659882746636867523e-03,4.658687394112348557e-03,4.658035468310117722e-03,4.657339770346879959e-03,4.658890888094902039e-03,4.657099954783916473e-03,4.660369362682104111e-03,4.657574929296970367e-03,4.669285379350185394e-03,4.665905144065618515e-03,4.667686764150857925e-03,4.667021799832582474e-03,4.663519095629453659e-03,4.671024158596992493e-03,4.674956668168306351e-03,4.678563680499792099e-03,4.679441452026367188e-03,4.678303375840187073e-03,4.676729906350374222e-03,4.686309956014156342e-03,4.694366361945867538e-03,4.697514697909355164e-03,4.697343334555625916e-03,4.697710275650024414e-03,4.696260206401348114e-03,4.698284436017274857e-03,4.699362907558679581e-03,4.698621109127998352e-03,4.697311669588088989e-03,4.693968221545219421e-03,4.690694157034158707e-03,4.689467139542102814e-03,4.693896509706974030e-03,4.710458219051361084e-03,4.715169779956340790e-03,4.719096701592206955e-03,4.720019642263650894e-03,4.720002412796020508e-03,4.720022901892662048e-03,4.724359139800071716e-03,4.721215926110744476e-03,4.723716527223587036e-03,4.722247831523418427e-03,4.719433374702930450e-03,4.720389842987060547e-03,4.727871622890233994e-03,4.725381266325712204e-03,4.726414568722248077e-03,4.726406186819076538e-03,4.730468150228261948e-03,4.729473032057285309e-03,4.729158245027065277e-03,4.728509578853845596e-03,4.726012237370014191e-03,4.724463447928428650e-03,4.721242003142833710e-03,4.723389167338609695e-03,4.724794533103704453e-03,4.725112114101648331e-03,4.721367731690406799e-03,4.719174932688474655e-03,4.719230346381664276e-03,4.718029871582984924e-03,4.719592630863189697e-03,4.717296455055475235e-03,4.715567454695701599e-03,4.723959602415561676e-03,4.730406682938337326e-03,4.736667964607477188e-03,4.734624642878770828e-03,4.732945002615451813e-03,4.735291004180908203e-03,4.732717294245958328e-03,4.736481700092554092e-03,4.739415831863880157e-03,4.740955308079719543e-03,4.737627226859331131e-03,4.736588802188634872e-03,4.745809826999902725e-03,4.749079700559377670e-03,4.749883431941270828e-03,4.750702995806932449e-03,4.749858751893043518e-03,4.747107159346342087e-03,4.753463901579380035e-03,4.751419648528099060e-03,4.749096464365720749e-03,4.751644097268581390e-03,4.750000312924385071e-03,4.754766356199979782e-03,4.756785929203033447e-03,4.756358452141284943e-03,4.760100506246089935e-03,4.759771283715963364e-03,4.759893286973237991e-03,4.758968017995357513e-03,4.755996633321046829e-03,4.753914196044206619e-03,4.750491585582494736e-03,4.748595412820577621e-03,4.744960460811853409e-03,4.742033313959836960e-03,4.747669212520122528e-03,4.744691308587789536e-03,4.743616096675395966e-03,4.740656353533267975e-03,4.742759745568037033e-03,4.741498734802007675e-03,4.738259594887495041e-03,4.736370872706174850e-03,4.734415560960769653e-03,4.732944071292877197e-03,4.730703309178352356e-03,4.727826453745365143e-03,4.727530293166637421e-03,4.726976156234741211e-03,4.726200830191373825e-03,4.731805529445409775e-03,4.729540552943944931e-03,4.726113285869359970e-03,4.730405285954475403e-03,4.741606768220663071e-03,4.753393586724996567e-03,4.750242456793785095e-03,4.749311599880456924e-03,4.752060398459434509e-03,4.753263667225837708e-03,4.752653185278177261e-03,4.749884828925132751e-03,4.752704873681068420e-03,4.755030386149883270e-03,4.754804540425539017e-03,4.752325359731912613e-03,4.752875771373510361e-03,4.754154942929744720e-03,4.757560323923826218e-03,4.758843686431646347e-03,4.758337512612342834e-03,4.758834838867187500e-03,4.759632050991058350e-03,4.760881885886192322e-03,4.765616264194250107e-03,4.769229330122470856e-03,4.767361097037792206e-03,4.764398559927940369e-03,4.764401353895664215e-03,4.763834644109010696e-03,4.767005331814289093e-03,4.770266823470592499e-03,4.773315973579883575e-03,4.771139007061719894e-03,4.769027233123779297e-03,4.765287507325410843e-03,4.768413957208395004e-03,4.771658219397068024e-03,4.770992789417505264e-03,4.769118968397378922e-03,4.768018610775470734e-03,4.766701254993677139e-03,4.767910577356815338e-03,4.765522666275501251e-03,4.762139637023210526e-03,4.760016221553087234e-03,4.762277472764253616e-03,4.773103166371583939e-03,4.771605134010314941e-03,4.770599771291017532e-03,4.774052649736404419e-03,4.776730202138423920e-03,4.776094574481248856e-03,4.774011205881834030e-03,4.772969055920839310e-03,4.774273373186588287e-03,4.773472435772418976e-03,4.771665669977664948e-03,4.770081024616956711e-03,4.772547166794538498e-03,4.774751607328653336e-03,4.774780943989753723e-03,4.777176305651664734e-03,4.774952773004770279e-03,4.774172790348529816e-03,4.774046130478382111e-03,4.786414094269275665e-03,4.793749190866947174e-03,4.799442365765571594e-03,4.800617229193449020e-03,4.803929943591356277e-03,4.803179297596216202e-03,4.800815600901842117e-03,4.802378360182046890e-03,4.802505485713481903e-03,4.803909454494714737e-03,4.807483404874801636e-03,4.808674566447734833e-03,4.815103486180305481e-03,4.812564235180616379e-03,4.809534177184104919e-03,4.806030075997114182e-03,4.804029595106840134e-03,4.802874289453029633e-03


==> results/grads/gradst.csv <==
faces/tanh,faces/linear,no faces/tanh,no faces/linear
7.602605478496116120e-07,7.434354643010010477e-07,1.390833494951948524e-05,1.389369936077855527e-05
6.849861051705374848e-07,6.378504053827782627e-07,1.087512737285578623e-05,1.087081363948527724e-05
6.420416980290610809e-07,5.564568823501758743e-07,2.479060458426829427e-05,2.479895738360937685e-05
6.787807365071785171e-07,4.966054234500916209e-07,3.158615072607062757e-05,3.158471372444182634e-05
8.037880547817621846e-07,4.495451833008701215e-07,5.063498974777758121e-05,5.064078868599608541e-05
1.157229348791588563e-06,4.127999773118062876e-07,6.001664951327256858e-05,5.994105595164000988e-05
1.705970134935341775e-06,3.841528553039097460e-07,1.471217547077685595e-04,1.472689764341339469e-04
2.451434284012066200e-06,3.628896649843227351e-07,1.879384217318147421e-04,1.880995696410536766e-04
5.548647550313035026e-06,3.467593785444478272e-07,1.866194506874307990e-04,1.872207358246669173e-04
7.849741450627334416e-06,3.338117267048801295e-07,2.224896161351352930e-04,2.227228833362460136e-04
1.358848840027349070e-05,3.228394973575632321e-07,2.942312567029148340e-04,3.026332997251302004e-04
3.057732465094886720e-05,3.133378356778848683e-07,4.247528268024325371e-04,4.436704330146312714e-04
3.950210157199762762e-05,3.048823487006302457e-07,5.004040431231260300e-04,5.258474266156554222e-04
4.087521301698870957e-05,2.968454850815760437e-07,4.777848662342876196e-04,4.970812005922198296e-04
4.890185300610028207e-05,2.887879588797659380e-07,4.586117283906787634e-04,4.802248149644583464e-04
5.280675395624712110e-05,2.807969394780229777e-07,4.463614313863217831e-04,4.597664810717105865e-04
6.208735430845990777e-05,2.731295296598545974e-07,4.459644260350614786e-04,4.498437047004699707e-04
7.222595741041004658e-05,2.660290476796944859e-07,4.465001111384481192e-04,4.395463911350816488e-04
8.071712363744154572e-05,2.593343140233628219e-07,4.278820415493100882e-04,4.228081379551440477e-04
9.548371599521487951e-05,2.528121854084020015e-07,4.267426556907594204e-04,4.082066589035093784e-04
1.130375239881686866e-04,2.464214503561379388e-07,4.179590905550867319e-04,3.966724034398794174e-04
1.606242294656112790e-04,2.403558596597576980e-07,4.102875245735049248e-04,3.940995957236737013e-04
1.827961241360753775e-04,2.347956069570500404e-07,4.218858084641396999e-04,3.826411557383835316e-04
2.468352904543280602e-04,2.296284833391837310e-07,4.634878132492303848e-04,3.787166497204452753e-04
3.075011773034930229e-04,2.246820685058992240e-07,5.029951571486890316e-04,3.716617356985807419e-04
3.737540100701153278e-04,2.198037236667005345e-07,5.505951703526079655e-04,3.605310921557247639e-04
4.867143288720399141e-04,2.150431868130908697e-07,6.367388996295630932e-04,3.494326083455234766e-04
5.429649027064442635e-04,2.104799960989112151e-07,7.249672780744731426e-04,3.416189574636518955e-04
6.205885438248515129e-04,2.060725279307007440e-07,8.285179501399397850e-04,3.305942809674888849e-04
6.935299024917185307e-04,2.018473992393410299e-07,9.324307320639491081e-04,3.209506976418197155e-04
7.557123317383229733e-04,1.977858232748985756e-07,1.106428680941462517e-03,3.118427994195371866e-04
8.271434926427900791e-04,1.938860663130981266e-07,1.165278954431414604e-03,3.028907231055200100e-04
8.424769621342420578e-04,1.900605184346204624e-07,1.226503984071314335e-03,2.943960134871304035e-04
9.446875774301588535e-04,1.863010083980043419e-07,1.323219854384660721e-03,2.912305353675037622e-04
1.013583270832896233e-03,1.826242055358306970e-07,1.406928757205605507e-03,2.919689286500215530e-04
1.062661060132086277e-03,1.790735950635280460e-07,1.541744219139218330e-03,2.897665835916996002e-04
1.097894040867686272e-03,1.756828140742072719e-07,1.837082440033555031e-03,2.847191353794187307e-04
1.079709152691066265e-03,1.724209681697175256e-07,1.996220322325825691e-03,2.891902404371649027e-04
1.134435762651264668e-03,1.693060909246923984e-07,2.249138196930289268e-03,2.868584415409713984e-04
1.327558537013828754e-03,1.663098601056844927e-07,2.218780107796192169e-03,2.968354965560138226e-04
1.311110216192901134e-03,1.634631274782805122e-07,2.250967314466834068e-03,2.938018005806952715e-04
1.287028426304459572e-03,1.607211004284181399e-07,2.250943332910537720e-03,2.978750271722674370e-04
1.304232864640653133e-03,1.580350215135695180e-07,2.239250345155596733e-03,3.328586753923445940e-04
1.296338276006281376e-03,1.553767674522532616e-07,2.288985764607787132e-03,3.323755518067628145e-04
1.341007766313850880e-03,1.527375701471100911e-07,2.309567062184214592e-03,3.299029194749891758e-04
1.396871753968298435e-03,1.501280024740481167e-07,2.323625609278678894e-03,3.287435974925756454e-04
1.463864580728113651e-03,1.475704607400984969e-07,2.374876057729125023e-03,3.246506385039538145e-04
1.494077383540570736e-03,1.450886344400714734e-07,2.418214455246925354e-03,3.238728677388280630e-04
1.541622448712587357e-03,1.426990650088555412e-07,2.419197931885719299e-03,3.447984345257282257e-04
1.529459259472787380e-03,1.404057883291898179e-07,2.435722388327121735e-03,3.450239019002765417e-04
1.520957332104444504e-03,1.382067154054311686e-07,2.450943924486637115e-03,3.403869050089269876e-04
1.517382916063070297e-03,1.360895964808150893e-07,2.443265635520219803e-03,3.344854339957237244e-04
1.504607964307069778e-03,1.340295341378805460e-07,2.479711314663290977e-03,3.338151145726442337e-04
1.581127406097948551e-03,1.320122606784934760e-07,2.484445227310061455e-03,3.288125153630971909e-04
1.620262512005865574e-03,1.300413003946232493e-07,2.487300662323832512e-03,3.255161282140761614e-04
1.640619942918419838e-03,1.281019592624943471e-07,2.466068137437105179e-03,3.200561332050710917e-04
1.662730704993009567e-03,1.262031901205773465e-07,2.492907224223017693e-03,3.186501562595367432e-04
1.651678234338760376e-03,1.243478209289605729e-07,2.571549965068697929e-03,3.139101609122008085e-04
1.638158690184354782e-03,1.225445771524391603e-07,2.586947055533528328e-03,3.103166818618774414e-04
1.661906135268509388e-03,1.207865238939120900e-07,2.619614591822028160e-03,3.086841607000678778e-04
1.655782223679125309e-03,1.190706910847438849e-07,2.637104596942663193e-03,3.044420736841857433e-04
1.674711820669472218e-03,1.173978461110891658e-07,2.641911618411540985e-03,3.022910677827894688e-04
1.673522172495722771e-03,1.157750730840234610e-07,2.622901694849133492e-03,3.004329046234488487e-04
1.722445944324135780e-03,1.141939378612732980e-07,2.712836954742670059e-03,3.011464141309261322e-04
1.747115165926516056e-03,1.126532822581793880e-07,2.786120399832725525e-03,2.969939378090202808e-04
1.788169378414750099e-03,1.111532057507247373e-07,2.768223173916339874e-03,2.969724300783127546e-04
1.775406068190932274e-03,1.096899495678371750e-07,2.785215852782130241e-03,2.961835416499525309e-04
1.763240783475339413e-03,1.082583693801097979e-07,2.809965284541249275e-03,2.924403815995901823e-04
1.818673103116452694e-03,1.068513810764670779e-07,2.857923274859786034e-03,2.894136996474117041e-04
1.846129074692726135e-03,1.054684517498571950e-07,2.838384592905640602e-03,2.863390545826405287e-04
1.863264245912432671e-03,1.041115567090855620e-07,2.845227485522627831e-03,2.842630201485008001e-04
1.913429354317486286e-03,1.027867426728334976e-07,2.896498888731002808e-03,2.835902560036629438e-04
1.918053021654486656e-03,1.014951251931961451e-07,2.880298532545566559e-03,2.807212295010685921e-04
1.936245243996381760e-03,1.002342457923077745e-07,2.881497610360383987e-03,2.796494518406689167e-04
1.946612843312323093e-03,9.900666242401712225e-08,2.921273699030280113e-03,2.775916655082255602e-04
1.997843850404024124e-03,9.780709575579749071e-08,2.915397984907031059e-03,2.775666944216936827e-04
2.120686462149024010e-03,9.663478550692161662e-08,2.922005020081996918e-03,2.756998001132160425e-04
2.107498003169894218e-03,9.549324175850415486e-08,2.934591611847281456e-03,2.761209034360945225e-04
2.157919574528932571e-03,9.437395220857069944e-08,2.921633189544081688e-03,2.792537852656096220e-04
2.178267110139131546e-03,9.327642658263357589e-08,2.952842507511377335e-03,2.765100798569619656e-04
2.178885042667388916e-03,9.220175201107849716e-08,2.949670422822237015e-03,2.782839583232998848e-04
2.180279465392231941e-03,9.114771870599724934e-08,2.972562564536929131e-03,2.766363613773137331e-04
2.220841357484459877e-03,9.011269241909758421e-08,2.973836148157715797e-03,2.775001921691000462e-04
2.292289864271879196e-03,8.910050297572524869e-08,2.966581378132104874e-03,2.793217427097260952e-04
2.329068258404731750e-03,8.811037588429826428e-08,2.988804830238223076e-03,2.795380132738500834e-04
2.374532399699091911e-03,8.714266641618451104e-08,3.023206489160656929e-03,2.832588797900825739e-04
2.453416818752884865e-03,8.619338132120901719e-08,3.041128395125269890e-03,2.935378579422831535e-04
2.479174640029668808e-03,8.526573225253741839e-08,3.120599547401070595e-03,2.954941010102629662e-04
2.493051579222083092e-03,8.435433329623265308e-08,3.111602971330285072e-03,2.930783084593713284e-04
2.519846195355057716e-03,8.345947577481638291e-08,3.109994577243924141e-03,2.942123101092875004e-04
2.664777217432856560e-03,8.258003703076610691e-08,3.113171784207224846e-03,2.936831733677536249e-04
2.727680141106247902e-03,8.172141718887360184e-08,3.194828052073717117e-03,2.980476710945367813e-04
2.718611853197216988e-03,8.088045433396473527e-08,3.294396447017788887e-03,3.008684725500643253e-04
2.702309982851147652e-03,8.005591212167928461e-08,3.355046501383185387e-03,3.014294488821178675e-04
2.733964938670396805e-03,7.924540312842509593e-08,3.417192958295345306e-03,3.103812632616609335e-04
2.889704192057251930e-03,7.845105898240944953e-08,3.412493504583835602e-03,3.110027173534035683e-04
3.037351649254560471e-03,7.767208387576829409e-08,3.538334509357810020e-03,3.118090389762073755e-04
3.036127658560872078e-03,7.690815095884317998e-08,3.644484328106045723e-03,3.223857493139803410e-04
3.130964469164609909e-03,7.616060315740469377e-08,3.699440741911530495e-03,3.266799321863800287e-04
3.133099758997559547e-03,7.542641355939849745e-08,3.723701229318976402e-03,3.306629077997058630e-04
3.137404564768075943e-03,7.470575269508117344e-08,3.816475858911871910e-03,3.366613527759909630e-04
3.362031653523445129e-03,7.399545154385123169e-08,3.841450437903404236e-03,3.423041198402643204e-04
3.475985256955027580e-03,7.330095286306459457e-08,3.826674539595842361e-03,3.466938214842230082e-04
3.643268020823597908e-03,7.261963475002630730e-08,4.001897294074296951e-03,3.698342188727110624e-04
3.833544207736849785e-03,7.195174589469388593e-08,4.040306899696588516e-03,3.756926453206688166e-04
3.847244661301374435e-03,7.129752788159748889e-08,4.042532294988632202e-03,3.770038892980664968e-04
4.064678680151700974e-03,7.066255136578547535e-08,4.082645289599895477e-03,4.505659453570842743e-04
4.056670237332582474e-03,7.003295365848316578e-08,4.179229959845542908e-03,4.837722808588296175e-04
4.105228465050458908e-03,6.941152719264209736e-08,4.317285958677530289e-03,4.962034290656447411e-04
4.227513447403907776e-03,6.881210623532751924e-08,4.300667904317378998e-03,5.045045982114970684e-04
4.346460569649934769e-03,6.821795750511228107e-08,4.293421749025583267e-03,5.156316328793764114e-04
4.369548521935939789e-03,6.763951176935734111e-08,4.593719262629747391e-03,5.454274942167103291e-04
4.495621658861637115e-03,6.707081467993702972e-08,4.599040374159812927e-03,5.797251360490918159e-04
4.668034147471189499e-03,6.650903117133566411e-08,4.620304796844720840e-03,6.054457626305520535e-04
4.808152094483375549e-03,6.595666945941047743e-08,4.747699946165084839e-03,6.210276624187827110e-04
5.182940512895584106e-03,6.540867758531021536e-08,4.915551282465457916e-03,6.381149287335574627e-04
5.468255374580621719e-03,6.487060488780116430e-08,5.232991185039281845e-03,6.430749199353158474e-04
5.890799220651388168e-03,6.434589039372440311e-08,5.431026220321655273e-03,6.530415848828852177e-04
6.316166836768388748e-03,6.382865791465519578e-08,5.442390218377113342e-03,7.399608730338513851e-04
6.569464225322008133e-03,6.331776347678896855e-08,5.661179311573505402e-03,7.757991552352905273e-04
6.734024733304977417e-03,6.281864983748164377e-08,5.769500043243169785e-03,7.736827828921377659e-04
6.827071774750947952e-03,6.232921379023537156e-08,5.753991194069385529e-03,8.131951908580958843e-04
6.895888596773147583e-03,6.184968270872559515e-08,5.769841372966766357e-03,8.167495252564549446e-04
6.884423550218343735e-03,6.136944108448005863e-08,5.927210208028554916e-03,8.332594297826290131e-04
7.408597972244024277e-03,6.089636883643834153e-08,6.116091739386320114e-03,8.617388666607439518e-04
7.486087270081043243e-03,6.043465106131407083e-08,6.186565849930047989e-03,8.727204403840005398e-04
8.022006601095199585e-03,5.997847551952872891e-08,6.280731409788131714e-03,8.715849253349006176e-04
8.567288517951965332e-03,5.954469628477454535e-08,6.518066860735416412e-03,8.832796011120080948e-04
8.762808516621589661e-03,5.910303357836710347e-08,6.579182110726833344e-03,9.190709679387509823e-04
9.502584114670753479e-03,5.868699659572484961e-08,6.749407853931188583e-03,9.235036559402942657e-04
9.947922080755233765e-03,5.826631976901808230e-08,6.997970398515462875e-03,9.610071429051458836e-04
1.008710823953151703e-02,5.784973211575561436e-08,7.039899937808513641e-03,9.785314323380589485e-04
1.050074677914381027e-02,5.744184505829252885e-08,7.059641182422637939e-03,1.004278194159269333e-03
1.110683381557464600e-02,5.703737215867477062e-08,7.271273992955684662e-03,1.007404294796288013e-03
1.195362303406000137e-02,5.664757551926413726e-08,7.469124160706996918e-03,1.046734047122299671e-03
1.189207378774881363e-02,5.625161847433446383e-08,7.548302412033081055e-03,1.056538661941885948e-03
1.247724052518606186e-02,5.586298357229679823e-08,7.675962522625923157e-03,1.095329062081873417e-03
1.372903864830732346e-02,5.548183423798036529e-08,7.801448926329612732e-03,1.105802715755999088e-03
1.433787867426872253e-02,5.510717215884142206e-08,8.009650744497776031e-03,1.155163277871906757e-03
1.445398014038801193e-02,5.473914654885447817e-08,8.157202973961830139e-03,1.206263783387839794e-03
1.511266082525253296e-02,5.437301098254465614e-08,8.289610967040061951e-03,1.230058725923299789e-03
1.599138975143432617e-02,5.402009861654732958e-08,8.407271467149257660e-03,1.261136727407574654e-03
1.686968468129634857e-02,5.366780087001643551e-08,8.523341268301010132e-03,1.265229890123009682e-03
1.735693775117397308e-02,5.333031083409878192e-08,8.530728518962860107e-03,1.280067255720496178e-03
1.813721470534801483e-02,5.299012073578523996e-08,8.679911494255065918e-03,1.287189777940511703e-03
1.880126632750034332e-02,5.265645341978597571e-08,8.812395855784416199e-03,1.291037769988179207e-03
1.961629465222358704e-02,5.231456867704764591e-08,8.885397575795650482e-03,1.286746468394994736e-03
1.960357651114463806e-02,5.199286690071858175e-08,8.863289840519428253e-03,1.286872313357889652e-03
1.950560323894023895e-02,5.167708749809207802e-08,8.952103555202484131e-03,1.292654545977711678e-03
2.017502672970294952e-02,5.135896685715124477e-08,9.077977389097213745e-03,1.308848615735769272e-03
2.058953791856765747e-02,5.104260836219509656e-08,9.204987436532974243e-03,1.310662482865154743e-03
2.089486457407474518e-02,5.073346187600691337e-08,9.218451566994190216e-03,1.310649910010397434e-03
2.105449140071868896e-02,5.043307993446433102e-08,9.241663850843906403e-03,1.316074398346245289e-03
2.140975557267665863e-02,5.014253190438466845e-08,9.323056787252426147e-03,1.314368331804871559e-03
2.160621993243694305e-02,4.984489265780212008e-08,9.359772317111492157e-03,1.320521696470677853e-03
2.153057791292667389e-02,4.954502585974296380e-08,9.427570737898349762e-03,1.364351250231266022e-03
2.164596691727638245e-02,4.925896845975330507e-08,9.424424730241298676e-03,1.365366624668240547e-03
2.187254093587398529e-02,4.897469096931672539e-08,9.410724975168704987e-03,1.392082660458981991e-03
2.189797349274158478e-02,4.868805447699742217e-08,9.495616890490055084e-03,1.398199703544378281e-03
2.212952636182308197e-02,4.840984502152423374e-08,9.558269754052162170e-03,1.410043099895119667e-03
2.204085513949394226e-02,4.812704190726435627e-08,9.641262702643871307e-03,1.420272979885339737e-03
2.220446616411209106e-02,4.785331597645381407e-08,9.638158604502677917e-03,1.442592707462608814e-03
2.217497862875461578e-02,4.758904381674256001e-08,9.631252847611904144e-03,1.454339711926877499e-03
2.238016016781330109e-02,4.732066116730493377e-08,9.691190905869007111e-03,1.466244459152221680e-03
2.255333028733730316e-02,4.706389233888330637e-08,9.730638004839420319e-03,1.482208492234349251e-03
2.243661321699619293e-02,4.680886434016429121e-08,9.719951078295707703e-03,1.523495768196880817e-03
2.279193885624408722e-02,4.655432661593295052e-08,9.752298705279827118e-03,1.594879548065364361e-03
2.314677275717258453e-02,4.629903571640170412e-08,9.761215187609195709e-03,1.631250721402466297e-03
2.322505973279476166e-02,4.604681791420262016e-08,9.784052148461341858e-03,1.685085706412792206e-03
2.316048555076122284e-02,4.579815282568233670e-08,9.748914279043674469e-03,1.766225555911660194e-03
2.322531491518020630e-02,4.555187160804052837e-08,9.757822379469871521e-03,1.796920085325837135e-03
2.371404320001602173e-02,4.531357333803498477e-08,9.770256467163562775e-03,1.796765252947807312e-03
2.385994233191013336e-02,4.508609308118138870e-08,9.769069962203502655e-03,1.799916266463696957e-03
2.381660789251327515e-02,4.484855864461678721e-08,9.843034669756889343e-03,1.915866392664611340e-03
2.393658272922039032e-02,4.462311409270114382e-08,9.892754256725311279e-03,2.006843918934464455e-03
2.389708906412124634e-02,4.439138834300138114e-08,9.878334589302539825e-03,2.050337847322225571e-03
2.415040880441665649e-02,4.417341870066593401e-08,9.919092059135437012e-03,2.049905480816960335e-03
2.437986619770526886e-02,4.394623331904767838e-08,9.960361756384372711e-03,2.056615659967064857e-03
2.480090782046318054e-02,4.371973005845575244e-08,1.005136407911777496e-02,2.079926198348402977e-03
2.478833124041557312e-02,4.348849103052998544e-08,1.007054373621940613e-02,2.100646961480379105e-03
2.488884516060352325e-02,4.327826630401432340e-08,1.011455431580543518e-02,2.134847454726696014e-03
2.508238889276981354e-02,4.307580780960051925e-08,1.017071679234504700e-02,2.138666808605194092e-03
2.506044320762157440e-02,4.286068389092179132e-08,1.014655735343694687e-02,2.136490773409605026e-03
2.584662102162837982e-02,4.265449149443156784e-08,1.028378400951623917e-02,2.158686751499772072e-03
2.597086876630783081e-02,4.244429874233901501e-08,1.028140913695096970e-02,2.171521307900547981e-03
2.585655823349952698e-02,4.224674299280195555e-08,1.027749292552471161e-02,2.168228616937994957e-03
2.638207376003265381e-02,4.204586545597521763e-08,1.035830192267894745e-02,2.170276828110218048e-03
2.643769420683383942e-02,4.183736024288009503e-08,1.039807777851819992e-02,2.174049150198698044e-03
2.644849754869937897e-02,4.164110833926315536e-08,1.037297770380973816e-02,2.171332947909832001e-03
2.635197341442108154e-02,4.144404286421377037e-08,1.033394690603017807e-02,2.169806975871324539e-03
2.674490958452224731e-02,4.125427111034696281e-08,1.041548047214746475e-02,2.176500158384442329e-03
2.666450105607509613e-02,4.105640982743352652e-08,1.041969005018472672e-02,2.171994186937808990e-03
2.731300517916679382e-02,4.086141558445888222e-08,1.052272412925958633e-02,2.172138774767518044e-03
2.761771529912948608e-02,4.067209502522928233e-08,1.055750437080860138e-02,2.174932043999433517e-03
2.846645191311836243e-02,4.048333934747461171e-08,1.067258883267641068e-02,2.176418900489807129e-03
2.900517545640468597e-02,4.030076183880737517e-08,1.073748245835304260e-02,2.183611737564206123e-03
2.920269593596458435e-02,4.011612730892011314e-08,1.075595803558826447e-02,2.184705575928092003e-03
2.975454740226268768e-02,3.993521957568191283e-08,1.079903077334165573e-02,2.187664853408932686e-03
3.022358193993568420e-02,3.975617346441140398e-08,1.084827072918415070e-02,2.199357841163873672e-03
3.024490363895893097e-02,3.958906447110166482e-08,1.083501800894737244e-02,2.197867026552557945e-03
3.053484298288822174e-02,3.941543624819132674e-08,1.094517670571804047e-02,2.195912878960371017e-03
3.059330396354198456e-02,3.924363056739821332e-08,1.092826854437589645e-02,2.190935658290982246e-03
3.085319325327873230e-02,3.907853951545803284e-08,1.093759294599294662e-02,2.193507272750139236e-03
3.103767149150371552e-02,3.891723210358577489e-08,1.096245739609003067e-02,2.206679433584213257e-03
3.116133809089660645e-02,3.875474519077215518e-08,1.106418203562498093e-02,2.271982375532388687e-03
3.119480423629283905e-02,3.859449648757617979e-08,1.108587253838777542e-02,2.271321602165699005e-03
3.112861141562461853e-02,3.843466345188062405e-08,1.109796110540628433e-02,2.282913541421294212e-03
3.132519498467445374e-02,3.827690520097348781e-08,1.113006006926298141e-02,2.318596001714468002e-03
3.121994249522686005e-02,3.813340399005937797e-08,1.116742379963397980e-02,2.381309866905212402e-03
3.143707290291786194e-02,3.798879788519116119e-08,1.120477076619863510e-02,2.409626264125108719e-03
3.132995963096618652e-02,3.784852609101108101e-08,1.122667081654071808e-02,2.421935787424445152e-03
3.152909874916076660e-02,3.769664047581500199e-08,1.127207651734352112e-02,2.434359863400459290e-03
3.184349462389945984e-02,3.755295452378959453e-08,1.137494388967752457e-02,2.440999262034893036e-03
3.178220987319946289e-02,3.740587217748725379e-08,1.136479526758193970e-02,2.447469858452677727e-03
3.203077241778373718e-02,3.726655251057309215e-08,1.140024699270725250e-02,2.482306677848100662e-03
3.198505192995071411e-02,3.711737051048658032e-08,1.140417903661727905e-02,2.484312979504466057e-03
3.204355761408805847e-02,3.698613326719168981e-08,1.141307409852743149e-02,2.490455284714698792e-03
3.210243582725524902e-02,3.684691307626053458e-08,1.140310429036617279e-02,2.484672935679554939e-03
3.229372203350067139e-02,3.670681891776439443e-08,1.144741009920835495e-02,2.512225182726979256e-03
3.294266387820243835e-02,3.656614921965228859e-08,1.158459205180406570e-02,2.530437661334872246e-03
3.285928443074226379e-02,3.643247126206006214e-08,1.157481782138347626e-02,2.555431798100471497e-03
3.337438404560089111e-02,3.630377420904551400e-08,1.172037050127983093e-02,2.552810357883572578e-03
3.346342220902442932e-02,3.618022859086522658e-08,1.172118261456489563e-02,2.584394533187150955e-03
3.334086015820503235e-02,3.604843001880908560e-08,1.171891298145055771e-02,2.613298129290342331e-03
3.321742266416549683e-02,3.591760844301461475e-08,1.171958912163972855e-02,2.642763545736670494e-03
3.357676789164543152e-02,3.578988838626173674e-08,1.186261884868144989e-02,2.666330197826027870e-03
3.350845724344253540e-02,3.566501050045189913e-08,1.185802090913057327e-02,2.666723448783159256e-03
3.364919871091842651e-02,3.553773453290887119e-08,1.190281659364700317e-02,2.669710433110594749e-03
3.375846147537231445e-02,3.541152082675580459e-08,1.200842950493097305e-02,2.693689195439219475e-03
3.369555622339248657e-02,3.529630276943862555e-08,1.201074849814176559e-02,2.698577474802732468e-03
3.392253071069717407e-02,3.517930124985468865e-08,1.213563699275255203e-02,2.730560023337602615e-03
3.386372327804565430e-02,3.507024004534287087e-08,1.217499189078807831e-02,2.734343754127621651e-03
3.392100334167480469e-02,3.496663936175536946e-08,1.219086628407239914e-02,2.777002984657883644e-03
3.422362729907035828e-02,3.483915733681897109e-08,1.234713569283485413e-02,2.776622073724865913e-03
3.416911885142326355e-02,3.472594301001663553e-08,1.236241217702627182e-02,2.791644074022769928e-03
3.439380601048469543e-02,3.462162823097969522e-08,1.241197343915700912e-02,2.789986087009310722e-03
3.452509641647338867e-02,3.452123920055782946e-08,1.248231809586286545e-02,2.805052092298865318e-03
3.506525605916976929e-02,3.442001172970776679e-08,1.270729955285787582e-02,2.870809054002165794e-03
3.504749014973640442e-02,3.431593853520098492e-08,1.276392210274934769e-02,2.904200227931141853e-03
3.540742024779319763e-02,3.420921146357613907e-08,1.295432262122631073e-02,2.910118782892823219e-03
3.548216819763183594e-02,3.411535587360958743e-08,1.296220999211072922e-02,2.945758635178208351e-03
3.572150319814682007e-02,3.401382997481050552e-08,1.307956874370574951e-02,2.964616753160953522e-03
3.576811403036117554e-02,3.390312031115172431e-08,1.306529808789491653e-02,2.981100231409072876e-03
3.596852719783782959e-02,3.380006674547075818e-08,1.315613184124231339e-02,3.002282464876770973e-03
3.594337031245231628e-02,3.369571288658335106e-08,1.319985091686248779e-02,3.024254227057099342e-03
3.591385483741760254e-02,3.359470568398137402e-08,1.319212466478347778e-02,3.023462370038032532e-03
3.599250316619873047e-02,3.349145316633439506e-08,1.319949049502611160e-02,3.049684222787618637e-03
3.611850738525390625e-02,3.338672627251071390e-08,1.323121134191751480e-02,3.048214828595519066e-03
3.643607720732688904e-02,3.329168407617544290e-08,1.327152177691459656e-02,3.056118730455636978e-03
3.639447316527366638e-02,3.319661701084442029e-08,1.334665808826684952e-02,3.056306857615709305e-03
3.655697032809257507e-02,3.310003648948622867e-08,1.355132739990949631e-02,3.058253554627299309e-03
3.683890774846076965e-02,3.300442585896234959e-08,1.363184023648500443e-02,3.064139047637581825e-03
3.733936697244644165e-02,3.290214678486336197e-08,1.404045615345239639e-02,3.068438731133937836e-03
3.745887428522109985e-02,3.281206062411001767e-08,1.420989260077476501e-02,3.062354400753974915e-03
3.765434026718139648e-02,3.272701221135321248e-08,1.434930413961410522e-02,3.070730017498135567e-03
3.792581707239151001e-02,3.263262371433484077e-08,1.446682401001453400e-02,3.095412161201238632e-03
3.794130682945251465e-02,3.254269032026968489e-08,1.450785808265209198e-02,3.100498579442501068e-03
3.791309148073196411e-02,3.244687007963875658e-08,1.447903644293546677e-02,3.096981672570109367e-03
3.798636421561241150e-02,3.235949819213601586e-08,1.455831527709960938e-02,3.096875501796603203e-03
3.800987452268600464e-02,3.225400746487139259e-08,1.461542770266532898e-02,3.092041937634348869e-03
3.790791332721710205e-02,3.215290789171376673e-08,1.461737137287855148e-02,3.098160726949572563e-03
3.782854974269866943e-02,3.205705922937340802e-08,1.462461054325103760e-02,3.114311723038554192e-03
3.769400343298912048e-02,3.197676790023251669e-08,1.464257575571537018e-02,3.114511258900165558e-03
3.777983412146568298e-02,3.189158093164223828e-08,1.463343854993581772e-02,3.110589925199747086e-03
3.796852380037307739e-02,3.180265650826186175e-08,1.467049587517976761e-02,3.121349029242992401e-03
3.813506290316581726e-02,3.173292029146068671e-08,1.479591988027095795e-02,3.117531770840287209e-03
3.815136849880218506e-02,3.165091300161293475e-08,1.492554787546396255e-02,3.131484379991889000e-03
3.863004595041275024e-02,3.157089167871163227e-08,1.503705605864524841e-02,3.138417145237326622e-03
3.851567208766937256e-02,3.148570826283503266e-08,1.512360852211713791e-02,3.137235296890139580e-03
3.845080733299255371e-02,3.141187931987587945e-08,1.534227095544338226e-02,3.141155000776052475e-03
3.848369419574737549e-02,3.133046178049880837e-08,1.533587276935577393e-02,3.137796185910701752e-03
3.841368854045867920e-02,3.124121761288733978e-08,1.537019014358520508e-02,3.138624597340822220e-03
3.831168264150619507e-02,3.116381819268099207e-08,1.554445456713438034e-02,3.154050325974822044e-03
3.824321553111076355e-02,3.107958690407031099e-08,1.564939878880977631e-02,3.147015813738107681e-03
3.876564651727676392e-02,3.100184642335079843e-08,1.579269394278526306e-02,3.149670315906405449e-03
3.911845386028289795e-02,3.092462108611471194e-08,1.585267856717109680e-02,3.172070486471056938e-03
3.905833885073661804e-02,3.085645872147324553e-08,1.584976911544799805e-02,3.173460951074957848e-03
3.924390673637390137e-02,3.078357835306633206e-08,1.590468361973762512e-02,3.168394789099693298e-03
3.940528631210327148e-02,3.070543641570111504e-08,1.605633459985256195e-02,3.172803902998566628e-03
3.963287547230720520e-02,3.062570641532147420e-08,1.617415994405746460e-02,3.170728217810392380e-03
3.966620191931724548e-02,3.054510600009052723e-08,1.625477522611618042e-02,3.173032309859991074e-03
3.977854549884796143e-02,3.047545504841764341e-08,1.632845960557460785e-02,3.166214562952518463e-03
3.987603634595870972e-02,3.040125662323589495e-08,1.647667586803436279e-02,3.162455977872014046e-03
3.997717052698135376e-02,3.033673579011519905e-08,1.653047092258930206e-02,3.160524647682905197e-03
4.024671390652656555e-02,3.026434569619596004e-08,1.681003905832767487e-02,3.160094609484076500e-03
4.026104509830474854e-02,3.019233218992667389e-08,1.682218909263610840e-02,3.160183550789952278e-03
4.040255397558212280e-02,3.011691873666677566e-08,1.684658043086528778e-02,3.157585393637418747e-03
4.084749892354011536e-02,3.004202042689030350e-08,1.716952398419380188e-02,3.158224280923604965e-03
4.085919633507728577e-02,2.996817727307643509e-08,1.721724309027194977e-02,3.174161538481712341e-03
4.097953066229820251e-02,2.989553493648600124e-08,1.725349947810173035e-02,3.175811842083930969e-03
4.132346808910369873e-02,2.982691782449364837e-08,1.739844121038913727e-02,3.170086070895195007e-03
4.121756181120872498e-02,2.975808754968056746e-08,1.735940948128700256e-02,3.169913543388247490e-03
4.125513508915901184e-02,2.968634760236454895e-08,1.744238100945949554e-02,3.174153389409184456e-03
4.134470224380493164e-02,2.962047318533223006e-08,1.744870841503143311e-02,3.179025370627641678e-03
4.126332700252532959e-02,2.955500733037297323e-08,1.747148670256137848e-02,3.177435137331485748e-03
4.122767224907875061e-02,2.949321675771443552e-08,1.762888953089714050e-02,3.181386971846222878e-03
4.134928807616233826e-02,2.943358801132944791e-08,1.764686964452266693e-02,3.180671017616987228e-03
4.141065850853919983e-02,2.936927856467264064e-08,1.764537021517753601e-02,3.182006999850273132e-03
4.138284549117088318e-02,2.930411113766240305e-08,1.782109029591083527e-02,3.183962777256965637e-03
4.141578823328018188e-02,2.923765052287308208e-08,1.783015951514244080e-02,3.178381361067295074e-03
4.189282283186912537e-02,2.919145103419396037e-08,1.795777492225170135e-02,3.176114289090037346e-03
4.223880544304847717e-02,2.912726593251591112e-08,1.816689036786556244e-02,3.171726828441023827e-03
4.239260032773017883e-02,2.906362617238755774e-08,1.816052012145519257e-02,3.169506322592496872e-03
4.255172610282897949e-02,2.899730944250222819e-08,1.817711628973484039e-02,3.177198581397533417e-03
4.337612167000770569e-02,2.894407913345276029e-08,1.841518655419349670e-02,3.180578583851456642e-03
4.335608705878257751e-02,2.888896943886720692e-08,1.844500191509723663e-02,3.187668975442647934e-03
4.366395622491836548e-02,2.884253369472844497e-08,1.865864358842372894e-02,3.192491130903363228e-03
4.387197643518447876e-02,2.881608729410345404e-08,1.891633309423923492e-02,3.191828029230237007e-03
4.389574006199836731e-02,2.878442373344114458e-08,1.918828301131725311e-02,3.192293224856257439e-03
4.396393522620201111e-02,2.874029902955044236e-08,1.953942887485027313e-02,3.189366078004240990e-03
4.411334916949272156e-02,2.867995974042969465e-08,1.956998743116855621e-02,3.189301118254661560e-03
4.422095417976379395e-02,2.863538739461546356e-08,1.972920447587966919e-02,3.197491867467761040e-03
4.419535025954246521e-02,2.860468661936010903e-08,1.974702998995780945e-02,3.205004613846540451e-03
4.408949986100196838e-02,2.856043934684748820e-08,1.983793079853057861e-02,3.205770859494805336e-03
4.438717290759086609e-02,2.851151315041988710e-08,1.997792162001132965e-02,3.207457950338721275e-03
4.427642002701759338e-02,2.847376379122579237e-08,1.997003331780433655e-02,3.229984082281589508e-03
4.430582374334335327e-02,2.842382684775657253e-08,1.999441348016262054e-02,3.226238535717129707e-03
4.420420154929161072e-02,2.839682444744084933e-08,2.001300081610679626e-02,3.222216153517365456e-03
4.410787671804428101e-02,2.835511381249489204e-08,2.002495154738426208e-02,3.224458545446395874e-03
4.403989389538764954e-02,2.831432865946226229e-08,2.003100886940956116e-02,3.223642008379101753e-03
4.397162422537803650e-02,2.828177514402341330e-08,2.005483023822307587e-02,3.232264425605535507e-03
4.407020658254623413e-02,2.824351952313008951e-08,2.013502456247806549e-02,3.244599094614386559e-03
4.422517493367195129e-02,2.820832456507105235e-08,2.013212814927101135e-02,3.243359504267573357e-03
4.440656304359436035e-02,2.817859723336368916e-08,2.013689652085304260e-02,3.249112749472260475e-03
4.443248361349105835e-02,2.815339428252627840e-08,2.028764784336090088e-02,3.244440304115414619e-03
4.466266185045242310e-02,2.811288091209007689e-08,2.033106423914432526e-02,3.249186323955655098e-03
4.477110132575035095e-02,2.807699495122051303e-08,2.038549073040485382e-02,3.260649973526597023e-03
4.476628080010414124e-02,2.804326015848346287e-08,2.037261053919792175e-02,3.255435498431324959e-03
4.485085606575012207e-02,2.801325749146599264e-08,2.059226483106613159e-02,3.266329178586602211e-03
4.530354216694831848e-02,2.797563602996433474e-08,2.080350555479526520e-02,3.266068408265709877e-03
4.521039128303527832e-02,2.793283826463266450e-08,2.083717100322246552e-02,3.268247703090310097e-03
4.516028612852096558e-02,2.790740083469245292e-08,2.086823247373104095e-02,3.265273757278919220e-03
4.509937763214111328e-02,2.788512887264005258e-08,2.085996232926845551e-02,3.280453383922576904e-03
4.516828805208206177e-02,2.785240127423094236e-08,2.095902524888515472e-02,3.313638735562562943e-03
4.517308250069618225e-02,2.781457908440643223e-08,2.113452740013599396e-02,3.322176868095993996e-03
4.527439549565315247e-02,2.778280361326324055e-08,2.114047482609748840e-02,3.333010943606495857e-03
4.523877426981925964e-02,2.775307095248535916e-08,2.113109454512596130e-02,3.342051291838288307e-03
4.543901607394218445e-02,2.773262686162070167e-08,2.128946594893932343e-02,3.370868973433971405e-03
4.538768157362937927e-02,2.771871088214084011e-08,2.134119533002376556e-02,3.375367494300007820e-03
4.569097608327865601e-02,2.770611295943581354e-08,2.158602327108383179e-02,3.379015251994132996e-03
4.567194357514381409e-02,2.768346440973346034e-08,2.170096710324287415e-02,3.373516025021672249e-03
4.561318084597587585e-02,2.766257978237263160e-08,2.179053984582424164e-02,3.394215367734432220e-03
4.566559940576553345e-02,2.763965767371701077e-08,2.203188464045524597e-02,3.396424464881420135e-03
4.559924453496932983e-02,2.763355588797367091e-08,2.202744595706462860e-02,3.407831070944666862e-03
4.556610807776451111e-02,2.761921535920919268e-08,2.236463688313961029e-02,3.404535120353102684e-03
4.546219855546951294e-02,2.760302741933173820e-08,2.244871109724044800e-02,3.411389421671628952e-03
4.575852677226066589e-02,2.758439165972959017e-08,2.268836461007595062e-02,3.405017778277397156e-03
4.578050971031188965e-02,2.756275208071201632e-08,2.266936190426349640e-02,3.407316748052835464e-03
4.591860994696617126e-02,2.754817529648789787e-08,2.272471785545349121e-02,3.408849705010652542e-03
4.589414969086647034e-02,2.753204420002930419e-08,2.277246117591857910e-02,3.408252261579036713e-03
4.643095284700393677e-02,2.751050942606525496e-08,2.294879779219627380e-02,3.406105330213904381e-03
4.645899683237075806e-02,2.750131145035084046e-08,2.293225936591625214e-02,3.411013865843415260e-03
4.679706320166587830e-02,2.748806338104259339e-08,2.303468808531761169e-02,3.422808600589632988e-03
4.698037356138229370e-02,2.746227245609134116e-08,2.315288968384265900e-02,3.425658680498600006e-03
4.695879295468330383e-02,2.744248384090042236e-08,2.335454896092414856e-02,3.434143494814634323e-03
4.691650718450546265e-02,2.742664051424981153e-08,2.362192794680595398e-02,3.456055419519543648e-03
4.686829075217247009e-02,2.741551874407832656e-08,2.366804331541061401e-02,3.473631106317043304e-03
4.687385633587837219e-02,2.739867355217029399e-08,2.379337511956691742e-02,3.496690886095166206e-03
4.680551588535308838e-02,2.737164095378830098e-08,2.392275258898735046e-02,3.498420817777514458e-03
4.693331196904182434e-02,2.734977400109528389e-08,2.408018708229064941e-02,3.493208903819322586e-03
4.707571119070053101e-02,2.734176973717694636e-08,2.417843416333198547e-02,3.490953240543603897e-03
4.699959978461265564e-02,2.731518833343216102e-08,2.443072758615016937e-02,3.511372255161404610e-03
4.743510857224464417e-02,2.729629677844513935e-08,2.449106052517890930e-02,3.518578130751848221e-03
4.766324907541275024e-02,2.725945691395281756e-08,2.470328845083713531e-02,3.511561080813407898e-03
4.764372855424880981e-02,2.722173420011131384e-08,2.479062601923942566e-02,3.529638750478625298e-03
4.803437739610671997e-02,2.718416070024431974e-08,2.498741447925567627e-02,3.540693083778023720e-03
4.808354005217552185e-02,2.716032732053008658e-08,2.504317648708820343e-02,3.536132164299488068e-03
4.811340942978858948e-02,2.713400526488385367e-08,2.500441856682300568e-02,3.534028306603431702e-03
4.852391034364700317e-02,2.709534108191746782e-08,2.533717267215251923e-02,3.543055150657892227e-03
4.863465949892997742e-02,2.705989032847355702e-08,2.546699345111846924e-02,3.555085510015487671e-03
4.912637174129486084e-02,2.702862822445695201e-08,2.564566209912300110e-02,3.572478657588362694e-03
4.949171841144561768e-02,2.700294210455922439e-08,2.581401728093624115e-02,3.592299530282616615e-03
4.968736693263053894e-02,2.696310374972199497e-08,2.606201730668544769e-02,3.611566498875617981e-03
5.011661723256111145e-02,2.692864242703763011e-08,2.638771012425422668e-02,3.619581693783402443e-03
5.020869895815849304e-02,2.690350342504643777e-08,2.642211690545082092e-02,3.621883457526564598e-03
5.028751119971275330e-02,2.688399547423614422e-08,2.683292888104915619e-02,3.621162148192524910e-03
5.048443377017974854e-02,2.684901190264099569e-08,2.733868360519409180e-02,3.619037801399827003e-03
5.064071342349052429e-02,2.682938671227930172e-08,2.774343267083168030e-02,3.621957264840602875e-03
5.077137425541877747e-02,2.681467314857854944e-08,2.817668020725250244e-02,3.646597731858491898e-03
5.107129737734794617e-02,2.678999244665192236e-08,2.829845063388347626e-02,3.662355942651629448e-03
5.147016793489456177e-02,2.676770627374480682e-08,2.871027588844299316e-02,3.669518511742353439e-03
5.166777595877647400e-02,2.675676746832778008e-08,2.907216548919677734e-02,3.674659412354230881e-03
5.200267210602760315e-02,2.672295096317611751e-08,2.930329367518424988e-02,3.684410592541098595e-03
5.241544172167778015e-02,2.668807930206185119e-08,2.964937500655651093e-02,3.686334239318966866e-03
5.276417732238769531e-02,2.664611109537418088e-08,2.971267513930797577e-02,3.687726100906729698e-03
5.291743949055671692e-02,2.661111686563799594e-08,2.978532388806343079e-02,3.694064915180206299e-03
5.349551141262054443e-02,2.658381959008693229e-08,3.022947534918785095e-02,3.689262084662914276e-03
5.346345528960227966e-02,2.655998976308637793e-08,3.020281903445720673e-02,3.698443528264760971e-03
5.353970825672149658e-02,2.652643615874694660e-08,3.038590960204601288e-02,3.703279187902808189e-03
5.379822477698326111e-02,2.650141617266399408e-08,3.065829910337924957e-02,3.705743700265884399e-03
5.379458889365196228e-02,2.647718133630405646e-08,3.086629882454872131e-02,3.707032185047864914e-03
5.397569760680198669e-02,2.645185581684472709e-08,3.118244744837284088e-02,3.709628945216536522e-03
5.479567125439643860e-02,2.642017626897086302e-08,3.164247050881385803e-02,3.716415492817759514e-03
5.480941385030746460e-02,2.638556750866882794e-08,3.171240910887718201e-02,3.714062739163637161e-03
5.520903319120407104e-02,2.635439599885103235e-08,3.193785622715950012e-02,3.707868279889225960e-03
5.569661408662796021e-02,2.632824624981822126e-08,3.230417892336845398e-02,3.703363705426454544e-03
5.563049763441085815e-02,2.629836970413634845e-08,3.251998499035835266e-02,3.705497365444898605e-03
5.617303773760795593e-02,2.626831907548421441e-08,3.312558308243751526e-02,3.701468696817755699e-03
5.644725263118743896e-02,2.624827288855158258e-08,3.313995897769927979e-02,3.700623288750648499e-03
5.662316828966140747e-02,2.622498485038704530e-08,3.338980302214622498e-02,3.698648186400532722e-03
5.693196877837181091e-02,2.621421657522660098e-08,3.386797383427619934e-02,3.697441890835762024e-03
5.710649862885475159e-02,2.618648409224988427e-08,3.390665352344512939e-02,3.695723135024309158e-03
5.728626996278762817e-02,2.615608885037090658e-08,3.452638164162635803e-02,3.694045124575495720e-03
5.761137604713439941e-02,2.612600447093882394e-08,3.500471264123916626e-02,3.693690057843923569e-03
5.777521803975105286e-02,2.609990268354067666e-08,3.533129394054412842e-02,3.695354098454117775e-03
5.794924125075340271e-02,2.607446880631414388e-08,3.581808507442474365e-02,3.690886776894330978e-03
5.799939483404159546e-02,2.604985027687689580e-08,3.602171316742897034e-02,3.686810843646526337e-03
5.857698991894721985e-02,2.602028636999875744e-08,3.611289337277412415e-02,3.689155913889408112e-03
5.909492075443267822e-02,2.599967885430487513e-08,3.656098991632461548e-02,3.686289070174098015e-03
5.947047099471092224e-02,2.596775061647349503e-08,3.669301792979240417e-02,3.692216007038950920e-03
6.022127345204353333e-02,2.595302639463170635e-08,3.689845651388168335e-02,3.694691695272922516e-03
6.078689917922019958e-02,2.593475834089531418e-08,3.718251734972000122e-02,3.694296348839998245e-03
6.080966070294380188e-02,2.591145253916238289e-08,3.713501617312431335e-02,3.706692252308130264e-03
6.154068559408187866e-02,2.588516423429609858e-08,3.760118409991264343e-02,3.705969545990228653e-03
6.228533387184143066e-02,2.586790515124448575e-08,3.792086988687515259e-02,3.706240328028798103e-03
6.237653270363807678e-02,2.585096581242396496e-08,3.829284012317657471e-02,3.716101171448826790e-03
6.267372518777847290e-02,2.582954294894079794e-08,3.880827501416206360e-02,3.715160768479108810e-03
6.288365274667739868e-02,2.582611635659759486e-08,3.901399672031402588e-02,3.716504434123635292e-03
6.305132806301116943e-02,2.579986890793861676e-08,3.932959213852882385e-02,3.720192238688468933e-03
6.346760690212249756e-02,2.579242242006785091e-08,3.991737216711044312e-02,3.716557286679744720e-03
6.339561194181442261e-02,2.577742996834331279e-08,3.995880112051963806e-02,3.718722844496369362e-03
6.361171603202819824e-02,2.576624602568244882e-08,4.022730141878128052e-02,3.716049017384648323e-03
6.403369456529617310e-02,2.574731361448812095e-08,4.058391600847244263e-02,3.712844336405396461e-03
6.393243372440338135e-02,2.572643253984097100e-08,4.068366065621376038e-02,3.718988504260778427e-03
6.441076099872589111e-02,2.570264001633404405e-08,4.096757248044013977e-02,3.727854928001761436e-03
6.472602486610412598e-02,2.567609236336920731e-08,4.130125418305397034e-02,3.741319989785552025e-03
6.480729579925537109e-02,2.565447232427686686e-08,4.134727641940116882e-02,3.753997851163148880e-03
6.511182337999343872e-02,2.564814671757176257e-08,4.153969883918762207e-02,3.749867668375372887e-03
6.555514782667160034e-02,2.562405754247265577e-08,4.176169261336326599e-02,3.762897336855530739e-03
6.559395790100097656e-02,2.560743439516954822e-08,4.170336201786994934e-02,3.767263609915971756e-03
6.634487956762313843e-02,2.558529921259378170e-08,4.230358079075813293e-02,3.797211684286594391e-03
6.675656884908676147e-02,2.556588718505281577e-08,4.229490458965301514e-02,3.826486179605126381e-03
6.683029234409332275e-02,2.554694944478796970e-08,4.249497130513191223e-02,3.835928160697221756e-03
6.691680103540420532e-02,2.552623001861320517e-08,4.264689236879348755e-02,3.838379867374897003e-03
6.706121563911437988e-02,2.550423872094143007e-08,4.271833598613739014e-02,3.837932832539081573e-03
6.716274470090866089e-02,2.549185396105713153e-08,4.278805851936340332e-02,3.856363706290721893e-03
6.736930459737777710e-02,2.547384170270561299e-08,4.311637952923774719e-02,3.875419730320572853e-03
6.760234385728836060e-02,2.546090627220110036e-08,4.349989444017410278e-02,3.870666958391666412e-03
6.749441474676132202e-02,2.544783939129047212e-08,4.353844374418258667e-02,3.891513217240571976e-03
6.779912859201431274e-02,2.543109012265176716e-08,4.394107684493064880e-02,3.893358167260885239e-03
6.785614788532257080e-02,2.542044086339956266e-08,4.419891163706779480e-02,3.891323693096637726e-03
6.786989420652389526e-02,2.541666077604531893e-08,4.422296956181526184e-02,3.894554451107978821e-03
6.822521984577178955e-02,2.538937238227845228e-08,4.449098557233810425e-02,3.902022494003176689e-03
6.831255555152893066e-02,2.537812981984188809e-08,4.472649097442626953e-02,3.904045792296528816e-03
6.838134676218032837e-02,2.535568377481922653e-08,4.480196908116340637e-02,3.898516763001680374e-03
6.882467120885848999e-02,2.533916187985596480e-08,4.523003473877906799e-02,3.895552130416035652e-03
6.890018284320831299e-02,2.532209286698616779e-08,4.518936201930046082e-02,3.893980290740728378e-03
6.897652894258499146e-02,2.531001364047824609e-08,4.533728957176208496e-02,3.898156341165304184e-03
6.920467317104339600e-02,2.528100750964767940e-08,4.543135315179824829e-02,3.894533263519406319e-03
6.915805488824844360e-02,2.525373687944920675e-08,4.546419531106948853e-02,3.907376434653997421e-03
6.927286088466644287e-02,2.523942654875099834e-08,4.563416913151741028e-02,3.914571832865476608e-03
6.937582045793533325e-02,2.522167719121171103e-08,4.566140845417976379e-02,3.914049360901117325e-03
6.953343749046325684e-02,2.519745834206332802e-08,4.574097692966461182e-02,3.916701301932334900e-03
6.944662332534790039e-02,2.518083519476022047e-08,4.595370963215827942e-02,3.914598375558853149e-03
6.938570737838745117e-02,2.516599018065335258e-08,4.610827565193176270e-02,3.926464822143316269e-03
6.936603784561157227e-02,2.513557184613546269e-08,4.612322896718978882e-02,3.928480204194784164e-03
6.934293359518051147e-02,2.512400065768360946e-08,4.635124653577804565e-02,3.924765624105930328e-03
6.923399865627288818e-02,2.511576724373298930e-08,4.644650220870971680e-02,3.955539315938949585e-03
6.916809827089309692e-02,2.511391627990633424e-08,4.650782421231269836e-02,3.949356731027364731e-03
6.922939419746398926e-02,2.509528407301786501e-08,4.674224928021430969e-02,3.943301737308502197e-03
6.922405958175659180e-02,2.508896379538327892e-08,4.668325185775756836e-02,3.952014259994029999e-03
6.947639584541320801e-02,2.508967433811903902e-08,4.679651558399200439e-02,3.949324134737253189e-03
6.967057287693023682e-02,2.507951002428399079e-08,4.686940088868141174e-02,3.953241743147373199e-03
6.969156116247177124e-02,2.505979956879400561e-08,4.684842377901077271e-02,3.950490616261959076e-03
6.986197829246520996e-02,2.505651330864111515e-08,4.696092009544372559e-02,3.951327409595251083e-03
6.991074234247207642e-02,2.504494212018926191e-08,4.701586812734603882e-02,3.952332306653261185e-03
7.000678777694702148e-02,2.504529916791398136e-08,4.713783785700798035e-02,3.956245258450508118e-03
7.007705420255661011e-02,2.503414897603306599e-08,4.719144478440284729e-02,3.958644345402717590e-03
7.025439292192459106e-02,2.503070994919198711e-08,4.730139300227165222e-02,3.957209642976522446e-03
7.028359919786453247e-02,2.502492435496606049e-08,4.757243767380714417e-02,3.954225219786167145e-03
7.019093632698059082e-02,2.500745033273688023e-08,4.748635366559028625e-02,3.954426851123571396e-03
7.029665261507034302e-02,2.499627882457389205e-08,4.766102135181427002e-02,3.959954250603914261e-03
7.047610729932785034e-02,2.500822304796201934e-08,4.791006445884704590e-02,3.955889027565717697e-03
7.057630270719528198e-02,2.501405482746577036e-08,4.817989468574523926e-02,3.957963082939386368e-03
7.073712348937988281e-02,2.499784734766308247e-08,4.824355244636535645e-02,3.954871557652950287e-03
7.094138115644454956e-02,2.497998607964291296e-08,4.833846911787986755e-02,3.980817738920450211e-03
7.097978889942169189e-02,2.496610207458616060e-08,4.832927137613296509e-02,3.989933524280786514e-03
7.089705020189285278e-02,2.495483997222436301e-08,4.836773127317428589e-02,4.002940841019153595e-03
7.097367197275161743e-02,2.494056161594926380e-08,4.837320372462272644e-02,4.020774737000465393e-03
7.094667851924896240e-02,2.492092399108969403e-08,4.832966625690460205e-02,4.020763561129570007e-03
7.086919248104095459e-02,2.490027917190218432e-08,4.865771159529685974e-02,4.018551670014858246e-03
7.084579020738601685e-02,2.489053585463807394e-08,4.865450412034988403e-02,4.025489557534456253e-03
7.075905799865722656e-02,2.487877814871808368e-08,4.865030199289321899e-02,4.029069095849990845e-03
7.067159563302993774e-02,2.485499805970903253e-08,4.900015890598297119e-02,4.024915862828493118e-03
7.096912711858749390e-02,2.483563399380273040e-08,4.895697161555290222e-02,4.023700486868619919e-03
7.116740196943283081e-02,2.481363203798991890e-08,4.935453459620475769e-02,4.017077386379241943e-03
7.131256908178329468e-02,2.480607363963827083e-08,4.931902140378952026e-02,4.014042671769857407e-03
7.151836901903152466e-02,2.478561533791889815e-08,4.949524626135826111e-02,4.019356332719326019e-03
7.174135744571685791e-02,2.476365423831339285e-08,4.959028214216232300e-02,4.022714216262102127e-03
7.170369476079940796e-02,2.474478044689476519e-08,4.967258498072624207e-02,4.015758633613586426e-03
7.189270853996276855e-02,2.473038129835458676e-08,4.997280240058898926e-02,4.011670593172311783e-03
7.191247493028640747e-02,2.471256443925540225e-08,5.005288869142532349e-02,4.006581380963325500e-03
7.207485288381576538e-02,2.469456816811543831e-08,5.017860233783721924e-02,4.014833364635705948e-03
7.226263731718063354e-02,2.468666515653694660e-08,5.029922723770141602e-02,4.021138884127140045e-03
7.219225168228149414e-02,2.466493143060688453e-08,5.051812529563903809e-02,4.022916313260793686e-03
7.218410819768905640e-02,2.464501491772352892e-08,5.062460526823997498e-02,4.018354229629039764e-03
7.252681255340576172e-02,2.463023207610604004e-08,5.082907155156135559e-02,4.012130666524171829e-03
7.258739322423934937e-02,2.461698933586831117e-08,5.109826475381851196e-02,4.015647806227207184e-03
7.254476100206375122e-02,2.460081205413189309e-08,5.125357210636138916e-02,4.014704376459121704e-03
7.292693108320236206e-02,2.458027203999790800e-08,5.164628848433494568e-02,4.022606648504734039e-03
7.308011502027511597e-02,2.456211589674239804e-08,5.179581046104431152e-02,4.020310472697019577e-03
7.336060702800750732e-02,2.453806757785059744e-08,5.209429189562797546e-02,4.021045751869678497e-03
7.380200177431106567e-02,2.451585068286021851e-08,5.269392579793930054e-02,4.015136975795030594e-03
7.380953431129455566e-02,2.449772296131413896e-08,5.276068672537803650e-02,4.012053366750478745e-03
7.449609041213989258e-02,2.448573432900502667e-08,5.364071205258369446e-02,4.010428208857774734e-03
7.488509267568588257e-02,2.447110958314624440e-08,5.399793386459350586e-02,4.012039862573146820e-03
7.524705678224563599e-02,2.445728064515151345e-08,5.450676009058952332e-02,4.009495489299297333e-03
7.576102018356323242e-02,2.445709768039705523e-08,5.525715649127960205e-02,4.007154610008001328e-03
7.567731291055679321e-02,2.443547764130471478e-08,5.520294606685638428e-02,4.012079443782567978e-03
7.660087198019027710e-02,2.442785351775000890e-08,5.625987797975540161e-02,4.017721861600875854e-03
7.661022990942001343e-02,2.440627788757865346e-08,5.657052248716354370e-02,4.033284261822700500e-03
7.698600739240646362e-02,2.438683921468509652e-08,5.687945336103439331e-02,4.031217657029628754e-03
7.751995325088500977e-02,2.436751600498610060e-08,5.750277638435363770e-02,4.033173434436321259e-03
7.762719690799713135e-02,2.434845747245617531e-08,5.757353454828262329e-02,4.033057019114494324e-03
7.803592830896377563e-02,2.432711099231710250e-08,5.795065313577651978e-02,4.031880293041467667e-03
7.850363105535507202e-02,2.430795476016101020e-08,5.823608487844467163e-02,4.031016025692224503e-03
7.841841876506805420e-02,2.429013790106182569e-08,5.835302546620368958e-02,4.038462880998849869e-03
7.858395576477050781e-02,2.428224554762437037e-08,5.875592678785324097e-02,4.038721323013305664e-03
7.875746488571166992e-02,2.426350320661185833e-08,5.875820666551589966e-02,4.037559498101472855e-03
7.866237312555313110e-02,2.424792988620083634e-08,5.880341306328773499e-02,4.032042343169450760e-03
7.877576351165771484e-02,2.423200129442193429e-08,5.914048105478286743e-02,4.029439762234687805e-03
7.889491319656372070e-02,2.421895928250705765e-08,5.933294445276260376e-02,4.027444403618574142e-03
7.878813147544860840e-02,2.421350053793958068e-08,5.942762270569801331e-02,4.022088833153247833e-03
7.891324162483215332e-02,2.420257061430675094e-08,5.982832983136177063e-02,4.018005449324846268e-03
7.896514981985092163e-02,2.418491185096627305e-08,6.002692133188247681e-02,4.014920908957719803e-03
7.921559363603591919e-02,2.418010502935885597e-08,6.029519811272621155e-02,4.014248959720134735e-03
7.939709722995758057e-02,2.418225264477769088e-08,6.089435890316963196e-02,4.012829624116420746e-03
7.945850491523742676e-02,2.417536570931133610e-08,6.091231107711791992e-02,4.015274345874786377e-03
7.972860336303710938e-02,2.416223132684081065e-08,6.127338483929634094e-02,4.010841250419616699e-03
7.973468303680419922e-02,2.414188138288864138e-08,6.163264438509941101e-02,4.013419151306152344e-03
7.995158433914184570e-02,2.413067079487518640e-08,6.160056591033935547e-02,4.011946264654397964e-03
8.044923841953277588e-02,2.412461341805283155e-08,6.239191070199012756e-02,4.012666642665863037e-03
8.045813441276550293e-02,2.411752220154994575e-08,6.230916455388069153e-02,4.018360748887062073e-03
8.103659749031066895e-02,2.411494470777597598e-08,6.266346573829650879e-02,4.016463179141283035e-03
8.124262839555740356e-02,2.409511701273459039e-08,6.278751045465469360e-02,4.012535791844129562e-03
8.154872059822082520e-02,2.408162025346882729e-08,6.284154206514358521e-02,4.012215882539749146e-03
8.202570676803588867e-02,2.407247201574591600e-08,6.301399320363998413e-02,4.010423552244901657e-03
8.204530179500579834e-02,2.406739163518523128e-08,6.307655572891235352e-02,4.012641496956348419e-03
8.229221403598785400e-02,2.405749910394661129e-08,6.312072277069091797e-02,4.008585121482610703e-03
8.255317807197570801e-02,2.406165222623712907e-08,6.310396641492843628e-02,4.018318373709917068e-03
8.253763616085052490e-02,2.406933496956753515e-08,6.319498270750045776e-02,4.019317682832479477e-03
8.261696249246597290e-02,2.405848142927879962e-08,6.328950077295303345e-02,4.015514161437749863e-03
8.291671425104141235e-02,2.405242760517012357e-08,6.328332424163818359e-02,4.025239963084459305e-03
8.283170312643051147e-02,2.405967514107487659e-08,6.353849917650222778e-02,4.020773805677890778e-03
8.281359821557998657e-02,2.404781440645820112e-08,6.372556090354919434e-02,4.024092108011245728e-03
8.290610462427139282e-02,2.404138221834273281e-08,6.369918584823608398e-02,4.024726338684558868e-03
8.294437080621719360e-02,2.403065657574643410e-08,6.363234668970108032e-02,4.030184354633092880e-03
8.291073888540267944e-02,2.402448906480003643e-08,6.362316012382507324e-02,4.026654642075300217e-03
8.318200707435607910e-02,2.401860221823426400e-08,6.358630955219268799e-02,4.024316091090440750e-03
8.311711996793746948e-02,2.400956233827855613e-08,6.385256350040435791e-02,4.044229630380868912e-03
8.314459025859832764e-02,2.399151988186076778e-08,6.404411792755126953e-02,4.045116715133190155e-03
8.314738422632217407e-02,2.398095766409369389e-08,6.420006603002548218e-02,4.041097126901149750e-03
8.320886641740798950e-02,2.397641551965534745e-08,6.463850289583206177e-02,4.048446658998727798e-03
8.325091004371643066e-02,2.396840592666649172e-08,6.455960124731063843e-02,4.045472480356693268e-03
8.333671092987060547e-02,2.396327936082798260e-08,6.471558660268783569e-02,4.041109234094619751e-03
8.333771675825119019e-02,2.394693332519182150e-08,6.486399471759796143e-02,4.037545528262853622e-03
8.368771523237228394e-02,2.394747866674151737e-08,6.518462300300598145e-02,4.056918434798717499e-03
8.369977772235870361e-02,2.393373677023191703e-08,6.512502580881118774e-02,4.059356171637773514e-03
8.383783698081970215e-02,2.392244091709017084e-08,6.545655429363250732e-02,4.059201572090387344e-03
8.395791798830032349e-02,2.390887843262134993e-08,6.543396413326263428e-02,4.066266119480133057e-03
8.404441922903060913e-02,2.390321718337418133e-08,6.579343974590301514e-02,4.064899869263172150e-03
8.397587388753890991e-02,2.389271003266912885e-08,6.573867797851562500e-02,4.068491514772176743e-03
8.415786921977996826e-02,2.388200215364122414e-08,6.605601310729980469e-02,4.081142600625753403e-03
8.406254649162292480e-02,2.387832331862682622e-08,6.628370285034179688e-02,4.098610486835241318e-03
8.448331058025360107e-02,2.387271891279851843e-08,6.671547889709472656e-02,4.101908300071954727e-03
8.453657478094100952e-02,2.386129160925065662e-08,6.719607114791870117e-02,4.101863596588373184e-03
8.492813259363174438e-02,2.384643771335959173e-08,6.761610507965087891e-02,4.125220701098442078e-03
8.502534031867980957e-02,2.385040609453881189e-08,6.793168932199478149e-02,4.124560859054327011e-03
8.493377268314361572e-02,2.383781705361798231e-08,6.783217191696166992e-02,4.139448050409555435e-03
8.496930450201034546e-02,2.382547137358415057e-08,6.795576959848403931e-02,4.148723557591438293e-03
8.515764772891998291e-02,2.382749286766738805e-08,6.875266879796981812e-02,4.148270469158887863e-03
8.510821312665939331e-02,2.384638797536808852e-08,6.929289549589157104e-02,4.157455638051033020e-03
8.533768355846405029e-02,2.384684982814633258e-08,6.985884904861450195e-02,4.172330256551504135e-03
8.527737110853195190e-02,2.383923281001898431e-08,6.985973566770553589e-02,4.171291366219520569e-03
8.543612062931060791e-02,2.383893971114048327e-08,7.031236588954925537e-02,4.180053249001502991e-03
8.559958636760711670e-02,2.385129249660167261e-08,7.056108117103576660e-02,4.178317729383707047e-03
8.569012582302093506e-02,2.385981723307395441e-08,7.079149037599563599e-02,4.176005721092224121e-03
8.595427870750427246e-02,2.386014585908924346e-08,7.096417993307113647e-02,4.195280373096466064e-03
8.593615889549255371e-02,2.385237962698738556e-08,7.107598334550857544e-02,4.198373295366764069e-03
8.597360551357269287e-02,2.385195507770276890e-08,7.149996608495712280e-02,4.208135884255170822e-03
8.596771955490112305e-02,2.386110153906884079e-08,7.152464985847473145e-02,4.207695834338665009e-03
8.599545806646347046e-02,2.385786146419377474e-08,7.153277099132537842e-02,4.203949123620986938e-03
8.589139580726623535e-02,2.384989272741222521e-08,7.156141847372055054e-02,4.206587560474872589e-03
8.581958711147308350e-02,2.384852137993220822e-08,7.167497277259826660e-02,4.209539387375116348e-03
8.580772578716278076e-02,2.384032526947521546e-08,7.159176468849182129e-02,4.205522593110799789e-03
8.573577553033828735e-02,2.384387798315401596e-08,7.152090221643447876e-02,4.206884652376174927e-03
8.563034236431121826e-02,2.383329444910486927e-08,7.159692049026489258e-02,4.208282567560672760e-03
8.556493371725082397e-02,2.382186359284332866e-08,7.156051695346832275e-02,4.216391593217849731e-03
8.589304238557815552e-02,2.382570762904379080e-08,7.186557352542877197e-02,4.220052622258663177e-03
8.591343462467193604e-02,2.381706742937694798e-08,7.213299721479415894e-02,4.218307789415121078e-03
8.594579249620437622e-02,2.380934560619607510e-08,7.231864333152770996e-02,4.213951062411069870e-03
8.597283810377120972e-02,2.380231478582572890e-08,7.226268947124481201e-02,4.212990868836641312e-03
8.593781292438507080e-02,2.379902319660232024e-08,7.260363548994064331e-02,4.209204111248254776e-03
8.584052324295043945e-02,2.379916885786315106e-08,7.281554490327835083e-02,4.228260833770036697e-03
8.579271286725997925e-02,2.378288144200269016e-08,7.308351248502731323e-02,4.234321881085634232e-03
8.578454703092575073e-02,2.378139285497127275e-08,7.352072745561599731e-02,4.242165014147758484e-03
8.574131131172180176e-02,2.377430341482522635e-08,7.342614978551864624e-02,4.246943164616823196e-03
8.609796315431594849e-02,2.377261942854147492e-08,7.403821498155593872e-02,4.248694982379674911e-03
8.616414666175842285e-02,2.376949659321780928e-08,7.415716350078582764e-02,4.249520134180784225e-03
8.653616905212402344e-02,2.377339036740977463e-08,7.462876290082931519e-02,4.262706730514764786e-03
8.681450784206390381e-02,2.376738272857892298e-08,7.506753504276275635e-02,4.264993593096733093e-03
8.705076575279235840e-02,2.376473773324505601e-08,7.539278268814086914e-02,4.262375645339488983e-03
8.802089095115661621e-02,2.375647589758500544e-08,7.619927078485488892e-02,4.258997272700071335e-03
8.814008533954620361e-02,2.375323937542361818e-08,7.658273726701736450e-02,4.256646148860454559e-03
8.861601352691650391e-02,2.374419771911107091e-08,7.724870741367340088e-02,4.262069240212440491e-03
8.890260010957717896e-02,2.372929053251482401e-08,7.719764113426208496e-02,4.261023830622434616e-03
8.923804759979248047e-02,2.372784990711807040e-08,7.780816406011581421e-02,4.256503656506538391e-03
8.950847387313842773e-02,2.371462137773505674e-08,7.831552624702453613e-02,4.258281085640192032e-03
8.954445272684097290e-02,2.370687290920159285e-08,7.873698323965072632e-02,4.255888983607292175e-03
8.992942422628402710e-02,2.370155272046758910e-08,7.933960855007171631e-02,4.251498728990554810e-03
8.984751999378204346e-02,2.369618457009892154e-08,7.961819320917129517e-02,4.264517221599817276e-03
9.004444628953933716e-02,2.368694396182036144e-08,8.030601590871810913e-02,4.262153990566730499e-03
9.020352363586425781e-02,2.367728590968454228e-08,8.089493960142135620e-02,4.263194277882575989e-03
9.025160968303680420e-02,2.366147633381388005e-08,8.121841400861740112e-02,4.273135680705308914e-03
9.029789268970489502e-02,2.365098517032038217e-08,8.167932182550430298e-02,4.270897246897220612e-03
9.025871008634567261e-02,2.364213180783281132e-08,8.180314302444458008e-02,4.288869909942150116e-03
9.036932140588760376e-02,2.363123208226625138e-08,8.223441243171691895e-02,4.283547401428222656e-03
9.051245450973510742e-02,2.362574136327566521e-08,8.279342949390411377e-02,4.293808247894048691e-03
9.040118753910064697e-02,2.361226592029197491e-08,8.286056667566299438e-02,4.289663396775722504e-03
9.072290360927581787e-02,2.359941220220207470e-08,8.330181986093521118e-02,4.289172589778900146e-03
9.077028185129165649e-02,2.358501838273241447e-08,8.362924307584762573e-02,4.286326467990875244e-03
9.092702716588973999e-02,2.358395434498561372e-08,8.376529067754745483e-02,4.283762536942958832e-03
9.117809683084487915e-02,2.357240980188635149e-08,8.429384231567382812e-02,4.292350728064775467e-03
9.115715324878692627e-02,2.356775574696712283e-08,8.426599949598312378e-02,4.289717413485050201e-03
9.153275191783905029e-02,2.356154382709974016e-08,8.482836931943893433e-02,4.288448952138423920e-03
9.164050966501235962e-02,2.356475725662221521e-08,8.485550433397293091e-02,4.292333032935857773e-03
9.196908026933670044e-02,2.356017425597656256e-08,8.530752360820770264e-02,4.293299745768308640e-03
9.204442054033279419e-02,2.354829575779149309e-08,8.542598783969879150e-02,4.290310665965080261e-03
9.196373075246810913e-02,2.354289918571339513e-08,8.561949431896209717e-02,4.296519793570041656e-03
9.191875159740447998e-02,2.353576178393268492e-08,8.586286753416061401e-02,4.298090003430843353e-03
9.182782471179962158e-02,2.352536121463799645e-08,8.576851338148117065e-02,4.295121878385543823e-03
9.179931133985519409e-02,2.351006322953708150e-08,8.600383251905441284e-02,4.300761502236127853e-03
9.183227270841598511e-02,2.350326155919901794e-08,8.635278046131134033e-02,4.298083949834108353e-03
9.178728610277175903e-02,2.349385574973439361e-08,8.658324182033538818e-02,4.293626639991998672e-03
9.185185283422470093e-02,2.347945304848053638e-08,8.697287738323211670e-02,4.293526988476514816e-03
9.180960059165954590e-02,2.346325800317572430e-08,8.716012537479400635e-02,4.292530938982963562e-03
9.194177389144897461e-02,2.345368343981135695e-08,8.752339333295822144e-02,4.294869024306535721e-03
9.200601279735565186e-02,2.344756389049962308e-08,8.823914080858230591e-02,4.295701161026954651e-03
9.212744981050491333e-02,2.343685778782855778e-08,8.856389671564102173e-02,4.297667182981967926e-03
9.221913665533065796e-02,2.343192306852870388e-08,8.887303620576858521e-02,4.291817545890808105e-03
9.214231371879577637e-02,2.342666149957040034e-08,8.913820981979370117e-02,4.301127046346664429e-03
9.236137568950653076e-02,2.341591276433518942e-08,8.974711596965789795e-02,4.302242305129766464e-03
9.243201464414596558e-02,2.340964044833526714e-08,9.018749743700027466e-02,4.299253690987825394e-03
9.287802129983901978e-02,2.340264693145854835e-08,9.081163257360458374e-02,4.295590333640575409e-03
9.279292821884155273e-02,2.339289295605340158e-08,9.100236743688583374e-02,4.298344254493713379e-03
9.280569851398468018e-02,2.338327753648172802e-08,9.095351397991180420e-02,4.307011142373085022e-03
9.277512133121490479e-02,2.337401205920741631e-08,9.122227132320404053e-02,4.312751814723014832e-03
9.264883399009704590e-02,2.337005078345555376e-08,9.127141535282135010e-02,4.308777861297130585e-03
9.260972589254379272e-02,2.336200033425939182e-08,9.154361486434936523e-02,4.303690511733293533e-03
9.250833839178085327e-02,2.335207760495450202e-08,9.151332825422286987e-02,4.304769448935985565e-03
9.243962168693542480e-02,2.334316029362071276e-08,9.151775389909744263e-02,4.300335422158241272e-03
9.234295040369033813e-02,2.332941129168375483e-08,9.166318178176879883e-02,4.304237663745880127e-03
9.230095893144607544e-02,2.332535942173308285e-08,9.181652218103408813e-02,4.304489120841026306e-03
9.225073456764221191e-02,2.332807547134052584e-08,9.178828448057174683e-02,4.304045811295509338e-03
9.224465489387512207e-02,2.332133597349184129e-08,9.186234325170516968e-02,4.303711466491222382e-03
9.213226288557052612e-02,2.331129778099239047e-08,9.189191460609436035e-02,4.299845080822706223e-03
9.215898811817169189e-02,2.330590298527113191e-08,9.203248471021652222e-02,4.299976862967014313e-03
9.208230674266815186e-02,2.331505122299404320e-08,9.206997603178024292e-02,4.298228770494461060e-03
9.204227477312088013e-02,2.330040338449634874e-08,9.211726486682891846e-02,4.297390114516019821e-03
9.211590141057968140e-02,2.328896187009377172e-08,9.209889173507690430e-02,4.292270168662071228e-03
9.213460981845855713e-02,2.327798220846943877e-08,9.226250648498535156e-02,4.295871593058109283e-03
9.229572117328643799e-02,2.326544112918327301e-08,9.244531393051147461e-02,4.295147024095058441e-03
9.233875572681427002e-02,2.326364523241863935e-08,9.254068136215209961e-02,4.295916762202978134e-03
9.232828766107559204e-02,2.325636572209077713e-08,9.242559224367141724e-02,4.294598475098609924e-03
9.249134361743927002e-02,2.325327663754706009e-08,9.266869723796844482e-02,4.298339597880840302e-03
9.260405600070953369e-02,2.324935621800250374e-08,9.293121099472045898e-02,4.296216182410717010e-03
9.273938834667205811e-02,2.324131287423369940e-08,9.346819669008255005e-02,4.299476742744445801e-03
9.274304658174514771e-02,2.323267267456685659e-08,9.354097396135330200e-02,4.304137080907821655e-03
9.276548027992248535e-02,2.322323311432228365e-08,9.383593499660491943e-02,4.305170848965644836e-03
9.268016368150711060e-02,2.321573688846001460e-08,9.421905130147933960e-02,4.325641319155693054e-03
9.265191107988357544e-02,2.320990688531310298e-08,9.472452104091644287e-02,4.329804331064224243e-03
9.256018698215484619e-02,2.320218506213223009e-08,9.491261839866638184e-02,4.332769196480512619e-03
9.278757125139236450e-02,2.319140612883074937e-08,9.489120543003082275e-02,4.330699332058429718e-03
9.295735508203506470e-02,2.319784719873041468e-08,9.509006887674331665e-02,4.334959667176008224e-03
9.308143705129623413e-02,2.319228187275257369e-08,9.507048130035400391e-02,4.337617196142673492e-03
9.342772513628005981e-02,2.318340186491241184e-08,9.515244513750076294e-02,4.336279351264238358e-03
9.346748888492584229e-02,2.317542069363298651e-08,9.508156031370162964e-02,4.334824625402688980e-03
9.347729384899139404e-02,2.317037228749541100e-08,9.504184126853942871e-02,4.335132893174886703e-03
9.365139901638031006e-02,2.316518710188120167e-08,9.519996494054794312e-02,4.340126179158687592e-03
9.387519210577011108e-02,2.315111835571315169e-08,9.511791914701461792e-02,4.347563721239566803e-03
9.388469904661178589e-02,2.314147096171836893e-08,9.524887800216674805e-02,4.348063841462135315e-03
9.406805038452148438e-02,2.313467817316450237e-08,9.521993249654769897e-02,4.345795139670372009e-03
9.403872489929199219e-02,2.313663749475836084e-08,9.527906030416488647e-02,4.346220754086971283e-03
9.392242133617401123e-02,2.312435931628442631e-08,9.526412189006805420e-02,4.350072238594293594e-03
9.394381940364837646e-02,2.312010671801090211e-08,9.523415565490722656e-02,4.349132068455219269e-03
9.388116747140884399e-02,2.311919899966596859e-08,9.528890997171401978e-02,4.356232471764087677e-03
9.379702061414718628e-02,2.311838009916300507e-08,9.531131386756896973e-02,4.357749130576848984e-03
9.378516674041748047e-02,2.310472702049537475e-08,9.540674090385437012e-02,4.363541025668382645e-03
9.370650351047515869e-02,2.309608859718537133e-08,9.531241655349731445e-02,4.370004404336214066e-03
9.360273927450180054e-02,2.309187330240547453e-08,9.537320584058761597e-02,4.375471267849206924e-03
9.358737617731094360e-02,2.308450675059248169e-08,9.541275352239608765e-02,4.370458424091339111e-03
9.356615692377090454e-02,2.308441615639367228e-08,9.532438218593597412e-02,4.368555266410112381e-03
9.348172694444656372e-02,2.307939794832236657e-08,9.537667781114578247e-02,4.365900065749883652e-03
9.362807124853134155e-02,2.307598556683387869e-08,9.548024833202362061e-02,4.362686071544885635e-03
9.360449016094207764e-02,2.306394364381958439e-08,9.559080004692077637e-02,4.358687438070774078e-03
9.355635941028594971e-02,2.305498192356481013e-08,9.570702910423278809e-02,4.368777852505445480e-03
9.364354610443115234e-02,2.304934199059971434e-08,9.605944901704788208e-02,4.367655608803033829e-03
9.389804303646087646e-02,2.304305724010191625e-08,9.646692872047424316e-02,4.370559472590684891e-03
9.382832050323486328e-02,2.303523238822435815e-08,9.647991508245468140e-02,4.368728026747703552e-03
9.382461756467819214e-02,2.302771662243685569e-08,9.644063562154769897e-02,4.369716625660657883e-03
9.407946467399597168e-02,2.301940682514214132e-08,9.636716544628143311e-02,4.378603771328926086e-03
9.420572221279144287e-02,2.301884372002405144e-08,9.637630730867385864e-02,4.376126453280448914e-03
9.440051764249801636e-02,2.301289470096890000e-08,9.673808515071868896e-02,4.373880103230476379e-03
9.443316608667373657e-02,2.300135015786963777e-08,9.713396430015563965e-02,4.379032645374536514e-03
9.437745064496994019e-02,2.299618451218066184e-08,9.731297940015792847e-02,4.377610515803098679e-03
9.442292153835296631e-02,2.298794044008900528e-08,9.732221812009811401e-02,4.377644509077072144e-03
9.441546350717544556e-02,2.298369849995651748e-08,9.758213907480239868e-02,4.383075516670942307e-03
9.461598098278045654e-02,2.297971413156574272e-08,9.762534499168395996e-02,4.382093902677297592e-03
9.461276978254318237e-02,2.296942902546561527e-08,9.775815159082412720e-02,4.377818200737237930e-03
9.473225474357604980e-02,2.296616585795163701e-08,9.786265343427658081e-02,4.374514799565076828e-03
9.479997307062149048e-02,2.296065382267897803e-08,9.806405007839202881e-02,4.373686388134956360e-03
9.488276392221450806e-02,2.295354128989401943e-08,9.832428395748138428e-02,4.369034431874752045e-03
9.487519413232803345e-02,2.294035716943199077e-08,9.844281524419784546e-02,4.370976705104112625e-03
9.482458978891372681e-02,2.293250389584500226e-08,9.866426885128021240e-02,4.369542934000492096e-03
9.491392225027084351e-02,2.292340006704307598e-08,9.892453998327255249e-02,4.374590236693620682e-03
9.495794028043746948e-02,2.291232803486309422e-08,9.935314953327178955e-02,4.375443328171968460e-03
9.495218843221664429e-02,2.290155620698897110e-08,9.958177059888839722e-02,4.372952040284872055e-03
9.509250521659851074e-02,2.289103484542920341e-08,9.988570958375930786e-02,4.372045397758483887e-03
9.503584355115890503e-02,2.288887834822617151e-08,1.000299751758575439e-01,4.376644734293222427e-03
9.499401599168777466e-02,2.287819000912350020e-08,1.001205518841743469e-01,4.390919115394353867e-03
9.492913633584976196e-02,2.287525013855429279e-08,1.000189408659934998e-01,4.388813395053148270e-03
9.485881775617599487e-02,2.286774503090782673e-08,9.991785883903503418e-02,4.389641806483268738e-03
9.476824104785919189e-02,2.286332900780507771e-08,9.988441318273544312e-02,4.395541734993457794e-03
9.482637792825698853e-02,2.285461242479414068e-08,1.000799983739852905e-01,4.399652592837810516e-03
9.473822265863418579e-02,2.284940237018417974e-08,9.999758750200271606e-02,4.400070291012525558e-03
9.498912841081619263e-02,2.284024347432023205e-08,1.005629003047943115e-01,4.397688433527946472e-03
9.509639441967010498e-02,2.283034561401109386e-08,1.009287908673286438e-01,4.398747812956571579e-03
9.516198188066482544e-02,2.282153843680134742e-08,1.009768396615982056e-01,4.398460499942302704e-03
9.508406370878219604e-02,2.281884725618965604e-08,1.008745655417442322e-01,4.406312014907598495e-03
9.521822631359100342e-02,2.281065114573266328e-08,1.012645214796066284e-01,4.407909233123064041e-03
9.512872993946075439e-02,2.280560806866560597e-08,1.012119352817535400e-01,4.411302972584962845e-03
9.507649391889572144e-02,2.279906929913977365e-08,1.014863550662994385e-01,4.407881293445825577e-03
9.500032663345336914e-02,2.279522703929615091e-08,1.018263772130012512e-01,4.414585884660482407e-03
9.498436003923416138e-02,2.278584609882727818e-08,1.025495082139968872e-01,4.412793088704347610e-03
9.492284059524536133e-02,2.277902844127766002e-08,1.026860997080802917e-01,4.420761018991470337e-03
9.495102614164352417e-02,2.277475097400838422e-08,1.033484861254692078e-01,4.420401528477668762e-03
9.497513622045516968e-02,2.277207933332192624e-08,1.033688932657241821e-01,4.425090271979570389e-03
9.494746476411819458e-02,2.276418165081395273e-08,1.035478189587593079e-01,4.446213599294424057e-03
9.487915039062500000e-02,2.275958621567042428e-08,1.037071943283081055e-01,4.461738746613264084e-03
9.487678110599517822e-02,2.275709043431106693e-08,1.041533797979354858e-01,4.460779950022697449e-03
9.502419829368591309e-02,2.275924160244358063e-08,1.044471710920333862e-01,4.465213976800441742e-03
9.514889121055603027e-02,2.274952137781838246e-08,1.048545315861701965e-01,4.462527576833963394e-03
9.527187794446945190e-02,2.274463106743951357e-08,1.049073562026023865e-01,4.464776255190372467e-03
9.534955769777297974e-02,2.274261845514047309e-08,1.050872355699539185e-01,4.469135776162147522e-03
9.535796940326690674e-02,2.273131727292820869e-08,1.049961969256401062e-01,4.476089030504226685e-03
9.528099000453948975e-02,2.271773702489099378e-08,1.051972657442092896e-01,4.483558703213930130e-03
9.528114646673202515e-02,2.270924426284182118e-08,1.052061840891838074e-01,4.499261267483234406e-03
9.526041895151138306e-02,2.270212995370002318e-08,1.053212210536003113e-01,4.499189555644989014e-03
9.538853913545608521e-02,2.269205090499326616e-08,1.057598069310188293e-01,4.498925525695085526e-03
9.530967473983764648e-02,2.268659571313946799e-08,1.057396009564399719e-01,4.503499250859022141e-03
9.546983242034912109e-02,2.268452981013524550e-08,1.064319834113121033e-01,4.501037299633026123e-03
9.540133923292160034e-02,2.267924159582435095e-08,1.063612550497055054e-01,4.496345762163400650e-03
9.570444375276565552e-02,2.266922649596381234e-08,1.071036607027053833e-01,4.496766719967126846e-03
9.563588351011276245e-02,2.266481047286106332e-08,1.072684675455093384e-01,4.493961110711097717e-03
9.594706445932388306e-02,2.266285825669456244e-08,1.080203801393508911e-01,4.489818587899208069e-03
9.614344686269760132e-02,2.266376775139633537e-08,1.085225641727447510e-01,4.485550802201032639e-03
9.638354927301406860e-02,2.265703891168868722e-08,1.090773865580558777e-01,4.492660984396934509e-03
9.687675535678863525e-02,2.265446141791471746e-08,1.097635477781295776e-01,4.497067071497440338e-03
9.679944813251495361e-02,2.264475895685791329e-08,1.096455156803131104e-01,4.503446631133556366e-03
9.733387827873229980e-02,2.263626797116558009e-08,1.105312258005142212e-01,4.504175856709480286e-03
9.736390411853790283e-02,2.262615517167887447e-08,1.106225028634071350e-01,4.505607765167951584e-03
9.751463681459426880e-02,2.262037668288030545e-08,1.111338362097740173e-01,4.504886455833911896e-03
9.770988672971725464e-02,2.261320908303332544e-08,1.113178357481956482e-01,4.508666694164276123e-03
9.764841943979263306e-02,2.260483888960607146e-08,1.115581914782524109e-01,4.512482788413763046e-03
9.779953956604003906e-02,2.260121689801053435e-08,1.116796880960464478e-01,4.512814339250326157e-03
9.774694591760635376e-02,2.259596421083642781e-08,1.116501614451408386e-01,4.514331463724374771e-03
9.767329692840576172e-02,2.259310605268183281e-08,1.118076592683792114e-01,4.514688160270452499e-03
9.765920788049697876e-02,2.258529541165898991e-08,1.119440421462059021e-01,4.512959625571966171e-03
9.770671278238296509e-02,2.258363629437099007e-08,1.120677366852760315e-01,4.514764063060283661e-03
9.770347177982330322e-02,2.257097975189026329e-08,1.124495491385459900e-01,4.513140767812728882e-03
9.766589105129241943e-02,2.255926467853441864e-08,1.126059815287590027e-01,4.509351681917905807e-03
9.766221791505813599e-02,2.255336717382760980e-08,1.127137765288352966e-01,4.506678320467472076e-03
9.761207550764083862e-02,2.255275610707485612e-08,1.127288714051246643e-01,4.505527671426534653e-03
9.753214567899703979e-02,2.255051434474353300e-08,1.129198819398880005e-01,4.501251969486474991e-03
9.748105704784393311e-02,2.254584785532642854e-08,1.129904836416244507e-01,4.499805159866809845e-03
9.760490804910659790e-02,2.253762154680316598e-08,1.130554154515266418e-01,4.499789327383041382e-03
9.757137298583984375e-02,2.253508490923650243e-08,1.131214126944541931e-01,4.497714806348085403e-03
9.749083220958709717e-02,2.252571995597918431e-08,1.130437403917312622e-01,4.501066636294126511e-03
9.758996218442916870e-02,2.252386188672517164e-08,1.130739599466323853e-01,4.505283199250698090e-03
9.756103903055191040e-02,2.251798392194359621e-08,1.130868941545486450e-01,4.506035242229700089e-03
9.748231619596481323e-02,2.250888009314166993e-08,1.134452447295188904e-01,4.502627532929182053e-03
9.765850007534027100e-02,2.249855945990475448e-08,1.138798519968986511e-01,4.500542301684617996e-03
9.778114408254623413e-02,2.248873443022603169e-08,1.141959428787231445e-01,4.501115996390581131e-03
9.802027791738510132e-02,2.248042996200183552e-08,1.143183708190917969e-01,4.500299226492643356e-03
9.815905243158340454e-02,2.247291597257117246e-08,1.146595180034637451e-01,4.499501548707485199e-03
9.812449663877487183e-02,2.246690300466980261e-08,1.147493645548820496e-01,4.497906193137168884e-03
9.810197353363037109e-02,2.245745100992735388e-08,1.148305535316467285e-01,4.498322494328022003e-03
9.801243245601654053e-02,2.245061736516618112e-08,1.148443594574928284e-01,4.494396969676017761e-03
9.807831048965454102e-02,2.244467367518154788e-08,1.150053367018699646e-01,4.497752990573644638e-03
9.802310913801193237e-02,2.244242125470918836e-08,1.151174530386924744e-01,4.499006085097789764e-03
9.803700447082519531e-02,2.243948138413998095e-08,1.150641590356826782e-01,4.501487594097852707e-03
9.805527329444885254e-02,2.243019636694043584e-08,1.152992919087409973e-01,4.498557653278112411e-03
9.802257269620895386e-02,2.242429708587678761e-08,1.151982843875885010e-01,4.495975095778703690e-03
9.792354702949523926e-02,2.241942986813683092e-08,1.151416674256324768e-01,4.500793758779764175e-03
9.786646813154220581e-02,2.242063068536026549e-08,1.153776422142982483e-01,4.501413088291883469e-03
9.781456738710403442e-02,2.242418162268222659e-08,1.155424714088439941e-01,4.498236346989870071e-03
9.790724515914916992e-02,2.241539576175455295e-08,1.159913688898086548e-01,4.494085442274808884e-03
9.796845912933349609e-02,2.240948937526354712e-08,1.160337477922439575e-01,4.491632804274559021e-03
9.814853966236114502e-02,2.240558316657370597e-08,1.169077157974243164e-01,4.489224404096603394e-03
9.817815572023391724e-02,2.240423313537576178e-08,1.172262728214263916e-01,4.494020249694585800e-03
9.851036220788955688e-02,2.239103658041585732e-08,1.177926138043403625e-01,4.495711997151374817e-03
9.851545840501785278e-02,2.238550678157480434e-08,1.177014485001564026e-01,4.496534354984760284e-03
9.905716776847839355e-02,2.238462393222562241e-08,1.186691001057624817e-01,4.501735791563987732e-03
9.899169951677322388e-02,2.238095220263858209e-08,1.189044713973999023e-01,4.497553687542676926e-03
9.915892779827117920e-02,2.237368512680859567e-08,1.193081662058830261e-01,4.501566290855407715e-03
9.920484572649002075e-02,2.236954976808647189e-08,1.194659844040870667e-01,4.500432405620813370e-03
9.919320046901702881e-02,2.236458485072034819e-08,1.199621036648750305e-01,4.502407740801572800e-03
9.920392930507659912e-02,2.235779383852332103e-08,1.201201826333999634e-01,4.503170028328895569e-03
9.913318604230880737e-02,2.235467455591333419e-08,1.204364970326423645e-01,4.500973038375377655e-03
9.908779710531234741e-02,2.234738083473075676e-08,1.204565092921257019e-01,4.507117439061403275e-03
9.906119853258132935e-02,2.233655749250829103e-08,1.206148862838745117e-01,4.508022218942642212e-03
9.911990910768508911e-02,2.233000806484142231e-08,1.205204799771308899e-01,4.507848061621189117e-03
9.905724972486495972e-02,2.232405194035891327e-08,1.204318478703498840e-01,4.503878299146890640e-03
9.895841777324676514e-02,2.231986684364528628e-08,1.205616220831871033e-01,4.510103724896907806e-03
9.894142299890518188e-02,2.231164231147886312e-08,1.204483583569526672e-01,4.509720019996166229e-03
9.888639301061630249e-02,2.230367535105415300e-08,1.205946505069732666e-01,4.505869932472705841e-03
9.883004426956176758e-02,2.230692608407025546e-08,1.204813122749328613e-01,4.503333475440740585e-03
9.877369552850723267e-02,2.230004980674493709e-08,1.206047385931015015e-01,4.500703886151313782e-03
9.874407947063446045e-02,2.229566931077897607e-08,1.205569803714752197e-01,4.511399660259485245e-03
9.864810854196548462e-02,2.229489659555383696e-08,1.207620576024055481e-01,4.527805373072624207e-03
9.875962883234024048e-02,2.229178797108488652e-08,1.209302395582199097e-01,4.534523468464612961e-03
9.869094192981719971e-02,2.228202689025238215e-08,1.208449974656105042e-01,4.537225700914859772e-03
9.872177988290786743e-02,2.226981798969518422e-08,1.208404973149299622e-01,4.535851534456014633e-03
9.872029721736907959e-02,2.226062001398076973e-08,1.210310757160186768e-01,4.534654319286346436e-03
9.866901487112045288e-02,2.225066175753909192e-08,1.210717111825942993e-01,4.536963533610105515e-03
9.882519394159317017e-02,2.224062001232596231e-08,1.213506311178207397e-01,4.541534464806318283e-03
9.876003116369247437e-02,2.223335648920965468e-08,1.214845255017280579e-01,4.544534720480442047e-03
9.868492931127548218e-02,2.222860473466425901e-08,1.215807795524597168e-01,4.548375960439443588e-03
9.871368110179901123e-02,2.221890937903481245e-08,1.219443678855895996e-01,4.552097059786319733e-03
9.867661446332931519e-02,2.221251271805613214e-08,1.219293177127838135e-01,4.549826495349407196e-03
9.865248948335647583e-02,2.220317618650824443e-08,1.221758723258972168e-01,4.550031386315822601e-03
9.857825189828872681e-02,2.219517369894674630e-08,1.220592334866523743e-01,4.549569450318813324e-03
9.853342175483703613e-02,2.218747852111846441e-08,1.221993267536163330e-01,4.546251147985458374e-03
9.845513850450515747e-02,2.217637273815853405e-08,1.221500486135482788e-01,4.542202223092317581e-03
9.849690645933151245e-02,2.216961370038461610e-08,1.224243566393852234e-01,4.542727489024400711e-03
9.846347570419311523e-02,2.216172667601767898e-08,1.223225742578506470e-01,4.551435820758342743e-03
9.855680912733078003e-02,2.215422689744173113e-08,1.226611360907554626e-01,4.548043943941593170e-03
9.846290200948715210e-02,2.214506800157778343e-08,1.225757971405982971e-01,4.554041661322116852e-03
9.849045425653457642e-02,2.213380945192966465e-08,1.229367926716804504e-01,4.553964361548423767e-03
9.850729256868362427e-02,2.212798300149643183e-08,1.228631362318992615e-01,4.553538747131824493e-03
9.852600097656250000e-02,2.212118133115836827e-08,1.229667514562606812e-01,4.552223719656467438e-03
9.869450330734252930e-02,2.211628924442265998e-08,1.232484802603721619e-01,4.550955258309841156e-03
9.860542416572570801e-02,2.211207039692908438e-08,1.233544051647186279e-01,4.546940792351961136e-03
9.870982170104980469e-02,2.210470384511609154e-08,1.237419247627258301e-01,4.544476978480815887e-03
9.862981736660003662e-02,2.209704064171091886e-08,1.236962154507637024e-01,4.539931658655405045e-03
9.879988431930541992e-02,2.209515237439063640e-08,1.242042183876037598e-01,4.536442924290895462e-03
9.871741384267807007e-02,2.209622351756479475e-08,1.244162172079086304e-01,4.537146072834730148e-03
9.874980896711349487e-02,2.208954086313497100e-08,1.249462068080902100e-01,4.538178909569978714e-03
9.885198622941970825e-02,2.208230931444177259e-08,1.248668059706687927e-01,4.534265026450157166e-03
9.878917783498764038e-02,2.208144422866098466e-08,1.247527003288269043e-01,4.532288294285535812e-03
9.886958450078964233e-02,2.207205263005107554e-08,1.249119862914085388e-01,4.530652426183223724e-03
9.879241138696670532e-02,2.206791194225843356e-08,1.250034421682357788e-01,4.529735073447227478e-03
9.871280193328857422e-02,2.206413185490418982e-08,1.250562518835067749e-01,4.528702236711978912e-03
9.870769828557968140e-02,2.205678839573010919e-08,1.250247359275817871e-01,4.529920406639575958e-03
9.870038181543350220e-02,2.205670313060181797e-08,1.250139474868774414e-01,4.527744837105274200e-03
9.864760935306549072e-02,2.205241145247782697e-08,1.252861171960830688e-01,4.524738062173128128e-03
9.882473200559616089e-02,2.204072302447457332e-08,1.255547851324081421e-01,4.523128736764192581e-03
9.898225963115692139e-02,2.203131543865310960e-08,1.254967302083969116e-01,4.525349941104650497e-03
9.912304580211639404e-02,2.203652371690623113e-08,1.255992203950881958e-01,4.522563889622688293e-03
9.903589636087417603e-02,2.203225513142115233e-08,1.255096942186355591e-01,4.529075697064399719e-03
9.901537001132965088e-02,2.202972027021132817e-08,1.256993710994720459e-01,4.525930620729923248e-03
9.915246069431304932e-02,2.202886406621473725e-08,1.256209164857864380e-01,4.535901825875043869e-03
9.916990995407104492e-02,2.202210502844081930e-08,1.258235871791839600e-01,4.537157714366912842e-03
9.915178269147872925e-02,2.201386450906284153e-08,1.260095238685607910e-01,4.540217574685811996e-03
9.938402473926544189e-02,2.201879745200585603e-08,1.264340579509735107e-01,4.537620581686496735e-03
9.945963323116302490e-02,2.201849724769999739e-08,1.267063617706298828e-01,4.539278801530599594e-03
9.967859089374542236e-02,2.201882232100160763e-08,1.271809488534927368e-01,4.546682350337505341e-03
9.970387071371078491e-02,2.201331916751314566e-08,1.275737881660461426e-01,4.550565034151077271e-03
9.966500103473663330e-02,2.201279869495920138e-08,1.283508539199829102e-01,4.547361750155687332e-03
9.960534423589706421e-02,2.201563731318856298e-08,1.284166574478149414e-01,4.551856312900781631e-03
9.960702806711196899e-02,2.201038995508497464e-08,1.285047382116317749e-01,4.551211837679147720e-03
9.959565848112106323e-02,2.200413540265344636e-08,1.288622617721557617e-01,4.561523906886577606e-03
9.956816583871841431e-02,2.199889514997721562e-08,1.288331001996994019e-01,4.561377223581075668e-03
9.966614097356796265e-02,2.199301007976828259e-08,1.290739029645919800e-01,4.565083887428045273e-03
9.962458163499832153e-02,2.199242565836811991e-08,1.293177157640457153e-01,4.568177275359630585e-03
9.959700703620910645e-02,2.198946802423051849e-08,1.292672604322433472e-01,4.564679693430662155e-03
9.951741993427276611e-02,2.198347637261122145e-08,1.291943639516830444e-01,4.565009381622076035e-03
9.957335144281387329e-02,2.198658322072333249e-08,1.291763484477996826e-01,4.565507173538208008e-03
9.952845424413681030e-02,2.198859405666553357e-08,1.291595846414566040e-01,4.566199611872434616e-03
9.965187311172485352e-02,2.199511150990929309e-08,1.290643811225891113e-01,4.569205455482006073e-03
9.959954023361206055e-02,2.199443471795348160e-08,1.290345788002014160e-01,4.566452000290155411e-03
9.955605864524841309e-02,2.199144866210644977e-08,1.292506307363510132e-01,4.562681075185537338e-03
9.948203712701797485e-02,2.199035087357970042e-08,1.292128264904022217e-01,4.559120628982782364e-03
9.956365078687667847e-02,2.199256066148791433e-08,1.293460279703140259e-01,4.561784677207469940e-03
9.954197704792022705e-02,2.198674309283887851e-08,1.295501142740249634e-01,4.558022134006023407e-03
9.958589822053909302e-02,2.198464343905470741e-08,1.297231316566467285e-01,4.553980194032192230e-03
9.963908046483993530e-02,2.198416559906490875e-08,1.298211216926574707e-01,4.557984881103038788e-03
9.958952665328979492e-02,2.197741899578886660e-08,1.299160718917846680e-01,4.562058951705694199e-03
9.960196912288665771e-02,2.197713300233772316e-08,1.299786865711212158e-01,4.561670124530792236e-03
9.950342774391174316e-02,2.197348614174643444e-08,1.298782080411911011e-01,4.562211222946643829e-03
9.946184605360031128e-02,2.197461945740997180e-08,1.299415081739425659e-01,4.561106674373149872e-03
9.946528077125549316e-02,2.197844750639887934e-08,1.300786733627319336e-01,4.564840346574783325e-03
9.940053522586822510e-02,2.196997428427494015e-08,1.302878558635711670e-01,4.577167797833681107e-03
9.932411462068557739e-02,2.196490811456897063e-08,1.301607638597488403e-01,4.583300091326236725e-03
9.926641732454299927e-02,2.196371085005921486e-08,1.304737776517868042e-01,4.583180416375398636e-03
9.936781972646713257e-02,2.196428816603201994e-08,1.305169016122817993e-01,4.580438137054443359e-03
9.930714219808578491e-02,2.196308201973806717e-08,1.306832730770111084e-01,4.577502142637968063e-03
9.949123114347457886e-02,2.195618264977383660e-08,1.307787895202636719e-01,4.576816223561763763e-03
9.960938990116119385e-02,2.195157655648927175e-08,1.312630027532577515e-01,4.577743820846080780e-03
9.967777132987976074e-02,2.194654413756325084e-08,1.312378644943237305e-01,4.575068596750497818e-03
9.983666241168975830e-02,2.194283865719626192e-08,1.313598453998565674e-01,4.573334939777851105e-03
9.982208162546157837e-02,2.194038728475788957e-08,1.312730759382247925e-01,4.573700949549674988e-03
9.976365417242050171e-02,2.193662318461520044e-08,1.313143223524093628e-01,4.584120120853185654e-03
9.986561536788940430e-02,2.193277026663054130e-08,1.314603388309478760e-01,4.583770874887704849e-03
1.001579985022544861e-01,2.193199755140540219e-08,1.315954476594924927e-01,4.580778069794178009e-03
1.001438573002815247e-01,2.193304560194064834e-08,1.317121982574462891e-01,4.577745683491230011e-03
1.002362444996833801e-01,2.192942005763143243e-08,1.318210959434509277e-01,4.578433930873870850e-03
1.002505272626876831e-01,2.192973980186252447e-08,1.317282319068908691e-01,4.581040702760219574e-03
1.002134829759597778e-01,2.193142201178943651e-08,1.320866942405700684e-01,4.580064676702022552e-03
1.001596674323081970e-01,2.192763659536467458e-08,1.319830864667892456e-01,4.581701010465621948e-03
1.002276688814163208e-01,2.192540016210386966e-08,1.321373581886291504e-01,4.578969441354274750e-03
1.002353206276893616e-01,2.192241232989999844e-08,1.325012892484664917e-01,4.576788283884525299e-03
1.002045944333076477e-01,2.192139625378786150e-08,1.326779723167419434e-01,4.575375933200120926e-03
1.002138033509254456e-01,2.192136250300791289e-08,1.329300254583358765e-01,4.580275621265172958e-03
1.002075448632240295e-01,2.191899284298415296e-08,1.329608857631683350e-01,4.578295629471540451e-03
1.003625765442848206e-01,2.191383430272253463e-08,1.335501521825790405e-01,4.585054237395524979e-03
1.003478169441223145e-01,2.190894754505734454e-08,1.334587931632995605e-01,4.585750401020050049e-03
1.006119698286056519e-01,2.190578385352637270e-08,1.340581178665161133e-01,4.586641211062669754e-03
1.006360575556755066e-01,2.190092907028429181e-08,1.341568380594253540e-01,4.601115360856056213e-03
1.006882116198539734e-01,2.189741366009911872e-08,1.346690207719802856e-01,4.606740549206733704e-03
1.008597910404205322e-01,2.189826631138203084e-08,1.349046230316162109e-01,4.604320507496595383e-03
1.007755398750305176e-01,2.190071946017724258e-08,1.351068019866943359e-01,4.604962188750505447e-03
1.008328497409820557e-01,2.189572967381536728e-08,1.356269419193267822e-01,4.603302571922540665e-03
1.007701307535171509e-01,2.189606895797169273e-08,1.357796639204025269e-01,4.602069035172462463e-03
1.008276045322418213e-01,2.188978776018757344e-08,1.362648904323577881e-01,4.605824593454599380e-03
1.009251773357391357e-01,2.188654057988514978e-08,1.362674087285995483e-01,4.607439506798982620e-03
1.009961143136024475e-01,2.187933034747402417e-08,1.367011964321136475e-01,4.609356634318828583e-03
1.009744778275489807e-01,2.187650771645621717e-08,1.367614269256591797e-01,4.613616969436407089e-03
1.011922881007194519e-01,2.187284842136705265e-08,1.368237733840942383e-01,4.610965028405189514e-03
1.012624725699424744e-01,2.186736658416066348e-08,1.368566751480102539e-01,4.609631374478340149e-03
1.012046262621879578e-01,2.187820236088100501e-08,1.370363533496856689e-01,4.609451163560152054e-03
1.012493148446083069e-01,2.187796965813504357e-08,1.369300782680511475e-01,4.614354111254215240e-03
1.015121489763259888e-01,2.187951864129900059e-08,1.370661258697509766e-01,4.612198099493980408e-03
1.014973968267440796e-01,2.187090508698474878e-08,1.371677070856094360e-01,4.614314995706081390e-03
1.015772521495819092e-01,2.187392844632540800e-08,1.371134519577026367e-01,4.613514989614486694e-03
1.016468927264213562e-01,2.187166003864149388e-08,1.370333135128021240e-01,4.610939882695674896e-03
1.016223952174186707e-01,2.187226222361005057e-08,1.374839395284652710e-01,4.607531242072582245e-03
1.016503646969795227e-01,2.186652103830510896e-08,1.376871615648269653e-01,4.606015980243682861e-03
1.017441451549530029e-01,2.186762770861605532e-08,1.380010545253753662e-01,4.606552422046661377e-03
1.021499559283256531e-01,2.186628478284546873e-08,1.383545398712158203e-01,4.606803879141807556e-03
1.021046414971351624e-01,2.187328362879270571e-08,1.382690370082855225e-01,4.604043439030647278e-03
1.022513359785079956e-01,2.186717296126516885e-08,1.382041871547698975e-01,4.605201072990894318e-03
1.023092046380043030e-01,2.186282443972231704e-08,1.382672637701034546e-01,4.603415727615356445e-03
1.024937033653259277e-01,2.185948666522108397e-08,1.384864747524261475e-01,4.603444598615169525e-03
1.025224924087524414e-01,2.186066083709192753e-08,1.388956010341644287e-01,4.605861380696296692e-03
1.025740355253219604e-01,2.185458924941485748e-08,1.390047073364257812e-01,4.603757057338953018e-03
1.026402041316032410e-01,2.184907899049903790e-08,1.392705738544464111e-01,4.603430163115262985e-03
1.026443317532539368e-01,2.184194158871832769e-08,1.395217329263687134e-01,4.604961257427930832e-03
1.026994660496711731e-01,2.183910119413212669e-08,1.395120769739151001e-01,4.603889305144548416e-03
1.026938036084175110e-01,2.183390890309055976e-08,1.400717049837112427e-01,4.601184278726577759e-03
1.027340739965438843e-01,2.183081093676264572e-08,1.400583088397979736e-01,4.600924905389547348e-03
1.027284637093544006e-01,2.183464431482207146e-08,1.404329240322113037e-01,4.604781512171030045e-03
1.027297228574752808e-01,2.183309177894443565e-08,1.405892968177795410e-01,4.602441098541021347e-03
1.029627397656440735e-01,2.183788616605397692e-08,1.411969363689422607e-01,4.601640626788139343e-03
1.029815971851348877e-01,2.183947245271156135e-08,1.412868648767471313e-01,4.600571002811193466e-03
1.031466871500015259e-01,2.184162539720091445e-08,1.415199637413024902e-01,4.602389875799417496e-03
1.031961664557456970e-01,2.184206948641076451e-08,1.416980475187301636e-01,4.602893721312284470e-03
1.031178161501884460e-01,2.183774228114998550e-08,1.417464166879653931e-01,4.603245295584201813e-03
1.034153029322624207e-01,2.183679725931142457e-08,1.422173231840133667e-01,4.602585453540086746e-03
1.033669859170913696e-01,2.183451286441595585e-08,1.421434283256530762e-01,4.599179141223430634e-03
1.034331917762756348e-01,2.182911273962417908e-08,1.423144191503524780e-01,4.597022663801908493e-03
1.034297719597816467e-01,2.182272140771601698e-08,1.423296332359313965e-01,4.597614519298076630e-03
1.033839955925941467e-01,2.182029845698707504e-08,1.423302441835403442e-01,4.596022423356771469e-03
1.033553853631019592e-01,2.182126834782138758e-08,1.423336267471313477e-01,4.593317862600088120e-03
1.033050939440727234e-01,2.181990410576872819e-08,1.423403024673461914e-01,4.592724610120058060e-03
1.033684760332107544e-01,2.181472602558187646e-08,1.424555480480194092e-01,4.591881763190031052e-03
1.033389195799827576e-01,2.180708769117245538e-08,1.425958871841430664e-01,4.588601645082235336e-03
1.032770276069641113e-01,2.180511771143756050e-08,1.427183896303176880e-01,4.585242830216884613e-03
1.032565012574195862e-01,2.180607694413083664e-08,1.426508426666259766e-01,4.582259338349103928e-03
1.032156348228454590e-01,2.180533442697196733e-08,1.425973623991012573e-01,4.586634226143360138e-03
1.032828241586685181e-01,2.180927438644175709e-08,1.425434201955795288e-01,4.584704525768756866e-03
1.032505258917808533e-01,2.180796165873744030e-08,1.426981836557388306e-01,4.591384902596473694e-03
1.032457128167152405e-01,2.180614977476125205e-08,1.427960097789764404e-01,4.606875125318765640e-03
1.033563390374183655e-01,2.180215652458628028e-08,1.429599672555923462e-01,4.606938920915126801e-03
1.033094227313995361e-01,2.181858071992337500e-08,1.429588049650192261e-01,4.610838368535041809e-03
1.033638045191764832e-01,2.181927349909074110e-08,1.433288156986236572e-01,4.617544356733560562e-03
1.034188941121101379e-01,2.181831071368378616e-08,1.432950198650360107e-01,4.629558883607387543e-03
1.034393757581710815e-01,2.181986324956142198e-08,1.435864865779876709e-01,4.626045469194650650e-03
1.034407764673233032e-01,2.181662850375687412e-08,1.435987800359725952e-01,4.632210824638605118e-03
1.035078838467597961e-01,2.182104630321646255e-08,1.438701450824737549e-01,4.634085111320018768e-03
1.034459248185157776e-01,2.182392755400996975e-08,1.439486145973205566e-01,4.641171544790267944e-03
1.035076752305030823e-01,2.182222402780098491e-08,1.439848542213439941e-01,4.644004628062248230e-03
1.034592464566230774e-01,2.182309088993861224e-08,1.441383808851242065e-01,4.645860288292169571e-03
1.035207435488700867e-01,2.182269298600658658e-08,1.441069841384887695e-01,4.648032598197460175e-03
1.037038490176200867e-01,2.181938540957162331e-08,1.444201469421386719e-01,4.650944843888282776e-03
1.036489009857177734e-01,2.181701574954786338e-08,1.444357931613922119e-01,4.654059186577796936e-03
1.036816015839576721e-01,2.181717917437708820e-08,1.446936577558517456e-01,4.651637282222509384e-03
1.039333343505859375e-01,2.181367975140346971e-08,1.447060108184814453e-01,4.648165311664342880e-03
1.039667055010795593e-01,2.181196379069660907e-08,1.448018848896026611e-01,4.648955538868904114e-03
1.039684340357780457e-01,2.180496494474937208e-08,1.448110789060592651e-01,4.649767186492681503e-03
1.041475534439086914e-01,2.180644109728291369e-08,1.447157114744186401e-01,4.654501099139451981e-03
1.042496189475059509e-01,2.180380676009008312e-08,1.447884440422058105e-01,4.656540695577859879e-03
1.041639000177383423e-01,2.179918290323712426e-08,1.446954160928726196e-01,4.665694665163755417e-03
1.041507646441459656e-01,2.179483260533743305e-08,1.448172628879547119e-01,4.662198014557361603e-03
1.044570058584213257e-01,2.179185543127459823e-08,1.447130590677261353e-01,4.660577047616243362e-03
1.046049743890762329e-01,2.179005065272576758e-08,1.446512192487716675e-01,4.662041552364826202e-03
1.046455129981040955e-01,2.179083402609194309e-08,1.450448781251907349e-01,4.658661782741546631e-03
1.051683425903320312e-01,2.179503155730344588e-08,1.452355682849884033e-01,4.655804485082626343e-03
1.053174734115600586e-01,2.178969715771472693e-08,1.456147730350494385e-01,4.658007062971591949e-03
1.053274571895599365e-01,2.178581937073431618e-08,1.456060856580734253e-01,4.659882746636867523e-03
1.059527024626731873e-01,2.178498448301979806e-08,1.463651806116104126e-01,4.658687394112348557e-03
1.061906218528747559e-01,2.178552449549897574e-08,1.463777273893356323e-01,4.658035468310117722e-03
1.062672883272171021e-01,2.178344793435371685e-08,1.468595713376998901e-01,4.657339770346879959e-03
1.067413538694381714e-01,2.177831426308785012e-08,1.471394300460815430e-01,4.658890888094902039e-03
1.069799810647964478e-01,2.177292657279394916e-08,1.474208384752273560e-01,4.657099954783916473e-03
1.069214418530464172e-01,2.177116620316610351e-08,1.476480364799499512e-01,4.660369362682104111e-03
1.071892976760864258e-01,2.177052316199024062e-08,1.475482434034347534e-01,4.657574929296970367e-03
1.074769794940948486e-01,2.176506441742276365e-08,1.475776880979537964e-01,4.669285379350185394e-03
1.074288859963417053e-01,2.176157742894702096e-08,1.479388475418090820e-01,4.665905144065618515e-03
1.073866710066795349e-01,2.175382540769987827e-08,1.479454189538955688e-01,4.667686764150857925e-03
1.074108183383941650e-01,2.175545077420792950e-08,1.483098417520523071e-01,4.667021799832582474e-03
1.074988320469856262e-01,2.175092994605165586e-08,1.481948494911193848e-01,4.663519095629453659e-03
1.075607985258102417e-01,2.174610891358952358e-08,1.483605355024337769e-01,4.671024158596992493e-03
1.074973791837692261e-01,2.174147084588184953e-08,1.484845876693725586e-01,4.674956668168306351e-03
1.076384335756301880e-01,2.173922730719368701e-08,1.487313956022262573e-01,4.678563680499792099e-03
1.078374311327934265e-01,2.174019186895748135e-08,1.486838459968566895e-01,4.679441452026367188e-03
1.077590584754943848e-01,2.173555024853612849e-08,1.487438529729843140e-01,4.678303375840187073e-03
1.077650710940361023e-01,2.173545965433731908e-08,1.486794799566268921e-01,4.676729906350374222e-03
1.079464033246040344e-01,2.173654500836619263e-08,1.486883908510208130e-01,4.686309956014156342e-03
1.080139204859733582e-01,2.173135094096778630e-08,1.486243307590484619e-01,4.694366361945867538e-03
1.079347506165504456e-01,2.172581226034253632e-08,1.485747396945953369e-01,4.697514697909355164e-03
1.081564500927925110e-01,2.172100899144879804e-08,1.487406790256500244e-01,4.697343334555625916e-03
1.081361174583435059e-01,2.172690294344192807e-08,1.486837714910507202e-01,4.697710275650024414e-03
1.080622673034667969e-01,2.172945912093382503e-08,1.488809287548065186e-01,4.696260206401348114e-03
1.080226823687553406e-01,2.172827429092194507e-08,1.490038186311721802e-01,4.698284436017274857e-03
1.080293729901313782e-01,2.172876811812329834e-08,1.493517607450485229e-01,4.699362907558679581e-03
1.080182194709777832e-01,2.172458835048018955e-08,1.498356908559799194e-01,4.698621109127998352e-03
1.081301942467689514e-01,2.172668978062120004e-08,1.502217054367065430e-01,4.697311669588088989e-03
1.082255467772483826e-01,2.172597923788543994e-08,1.507612019777297974e-01,4.693968221545219421e-03
1.082976981997489929e-01,2.172330404448530317e-08,1.508146822452545166e-01,4.690694157034158707e-03
1.085535883903503418e-01,2.171704949205377488e-08,1.514610499143600464e-01,4.689467139542102814e-03
1.085096523165702820e-01,2.171264235073522286e-08,1.514434069395065308e-01,4.693896509706974030e-03
1.087285801768302917e-01,2.171414337226451607e-08,1.516396701335906982e-01,4.710458219051361084e-03
1.087824180722236633e-01,2.171376856097140262e-08,1.516437530517578125e-01,4.715169779956340790e-03
1.087050139904022217e-01,2.171344881674031058e-08,1.516753882169723511e-01,4.719096701592206955e-03
1.088061407208442688e-01,2.171206858747609658e-08,1.520973294973373413e-01,4.720019642263650894e-03
1.088164746761322021e-01,2.170754243024930474e-08,1.522779613733291626e-01,4.720002412796020508e-03
1.089177057147026062e-01,2.170833113268599845e-08,1.528276503086090088e-01,4.720022901892662048e-03
1.088738664984703064e-01,2.170949287005896622e-08,1.531738936901092529e-01,4.724359139800071716e-03
1.089581847190856934e-01,2.171140245366132149e-08,1.536254286766052246e-01,4.721215926110744476e-03
1.090162023901939392e-01,2.170817481328413123e-08,1.540957987308502197e-01,4.723716527223587036e-03
1.089415177702903748e-01,2.170895108122294914e-08,1.540942639112472534e-01,4.722247831523418427e-03
1.091082841157913208e-01,2.170952839719575422e-08,1.546227782964706421e-01,4.719433374702930450e-03
1.091841012239456177e-01,2.171860025157457130e-08,1.547720879316329956e-01,4.720389842987060547e-03
1.092952489852905273e-01,2.171776003478953498e-08,1.552280187606811523e-01,4.727871622890233994e-03
1.093436703085899353e-01,2.171612578649728675e-08,1.554952412843704224e-01,4.725381266325712204e-03
1.093111112713813782e-01,2.171510615767147101e-08,1.557258516550064087e-01,4.726414568722248077e-03
1.093312874436378479e-01,2.171381652260606643e-08,1.561211943626403809e-01,4.726406186819076538e-03
1.092561632394790649e-01,2.171451995991446893e-08,1.560899168252944946e-01,4.730468150228261948e-03
1.091957390308380127e-01,2.171334934075730416e-08,1.564962714910507202e-01,4.729473032057285309e-03
1.091261580586433411e-01,2.171564972286432749e-08,1.565800905227661133e-01,4.729158245027065277e-03
1.091067716479301453e-01,2.171737811806906393e-08,1.565634608268737793e-01,4.728509578853845596e-03
1.090663373470306396e-01,2.171707080833584769e-08,1.568958163261413574e-01,4.726012237370014191e-03
1.091163679957389832e-01,2.172112800735703786e-08,1.571007370948791504e-01,4.724463447928428650e-03
1.092139258980751038e-01,2.172192559157792857e-08,1.572483032941818237e-01,4.721242003142833710e-03
1.092536672949790955e-01,2.172120616705797147e-08,1.575040817260742188e-01,4.723389167338609695e-03
1.093339696526527405e-01,2.171756641189404036e-08,1.574180126190185547e-01,4.724794533103704453e-03
1.095545738935470581e-01,2.172020430180054973e-08,1.575560122728347778e-01,4.725112114101648331e-03
1.095220819115638733e-01,2.171846524845477688e-08,1.574271172285079956e-01,4.721367731690406799e-03
1.095569431781768799e-01,2.171744384327212174e-08,1.573538631200790405e-01,4.719174932688474655e-03
1.096310168504714966e-01,2.171236346271143702e-08,1.573488563299179077e-01,4.719230346381664276e-03
1.097280532121658325e-01,2.170676793866732623e-08,1.573988348245620728e-01,4.718029871582984924e-03
1.097004860639572144e-01,2.170314061800127092e-08,1.573294699192047119e-01,4.719592630863189697e-03
1.098775044083595276e-01,2.170513369037507800e-08,1.576311439275741577e-01,4.717296455055475235e-03
1.098850145936012268e-01,2.170900437192813115e-08,1.576850116252899170e-01,4.715567454695701599e-03
1.098647117614746094e-01,2.170348523122811457e-08,1.579317599534988403e-01,4.723959602415561676e-03
1.100438237190246582e-01,2.170452972904968192e-08,1.580498516559600830e-01,4.730406682938337326e-03
1.099687069654464722e-01,2.170398794021366484e-08,1.579465121030807495e-01,4.736667964607477188e-03
1.099017933011054993e-01,2.170300739123831590e-08,1.580865234136581421e-01,4.734624642878770828e-03
1.099704951047897339e-01,2.170134294487979787e-08,1.581153869628906250e-01,4.732945002615451813e-03
1.099287495017051697e-01,2.169797319595545559e-08,1.583736985921859741e-01,4.735291004180908203e-03
1.098645180463790894e-01,2.169189627920786734e-08,1.582596898078918457e-01,4.732717294245958328e-03
1.098573505878448486e-01,2.168812152092414181e-08,1.583760529756546021e-01,4.736481700092554092e-03
1.098209992051124573e-01,2.168467005958518712e-08,1.582684814929962158e-01,4.739415831863880157e-03
1.099009141325950623e-01,2.168156854054359428e-08,1.582902222871780396e-01,4.740955308079719543e-03
1.098940148949623108e-01,2.168141044478488766e-08,1.584098488092422485e-01,4.737627226859331131e-03
1.099280267953872681e-01,2.167922907858610415e-08,1.584865897893905640e-01,4.736588802188634872e-03
1.099517196416854858e-01,2.167626611537798453e-08,1.587378680706024170e-01,4.745809826999902725e-03
1.098819449543952942e-01,2.167446844225651148e-08,1.586166769266128540e-01,4.749079700559377670e-03
1.099067330360412598e-01,2.167505286365667416e-08,1.589631587266921997e-01,4.749883431941270828e-03
1.098216101527214050e-01,2.167067947311807075e-08,1.588603705167770386e-01,4.750702995806932449e-03
1.097544431686401367e-01,2.166859580654545425e-08,1.590255200862884521e-01,4.749858751893043518e-03
1.096794605255126953e-01,2.166405899117762601e-08,1.589619517326354980e-01,4.747107159346342087e-03
1.096365526318550110e-01,2.166142820669847424e-08,1.591072827577590942e-01,4.753463901579380035e-03
1.096108853816986084e-01,2.165678836263396079e-08,1.590547412633895874e-01,4.751419648528099060e-03
1.095472797751426697e-01,2.165268320197810681e-08,1.591865718364715576e-01,4.749096464365720749e-03
1.094931960105895996e-01,2.165111112617523759e-08,1.590941995382308960e-01,4.751644097268581390e-03
1.095176115632057190e-01,2.164509460556018894e-08,1.594956070184707642e-01,4.750000312924385071e-03
1.094652041792869568e-01,2.164142109961630922e-08,1.597100347280502319e-01,4.754766356199979782e-03
1.094010993838310242e-01,2.163714363234703342e-08,1.597265005111694336e-01,4.756785929203033447e-03
1.093250811100006104e-01,2.163112888808882417e-08,1.597052216529846191e-01,4.756358452141284943e-03
1.092509031295776367e-01,2.162730083909991663e-08,1.597653329372406006e-01,4.760100506246089935e-03
1.091859117150306702e-01,2.161915269027758768e-08,1.598810106515884399e-01,4.759771283715963364e-03
1.091796830296516418e-01,2.161337420147901867e-08,1.599208712577819824e-01,4.759893286973237991e-03
1.091620773077011108e-01,2.160876633183761442e-08,1.599855870008468628e-01,4.758968017995357513e-03
1.091521307826042175e-01,2.160368062220641150e-08,1.601248979568481445e-01,4.755996633321046829e-03
1.090754792094230652e-01,2.160066259193627047e-08,1.600762456655502319e-01,4.753914196044206619e-03
1.089975163340568542e-01,2.159658585298984690e-08,1.600718945264816284e-01,4.750491585582494736e-03
1.089398786425590515e-01,2.159071321727878967e-08,1.603160947561264038e-01,4.748595412820577621e-03
1.088830903172492981e-01,2.158573408905795077e-08,1.604462713003158569e-01,4.744960460811853409e-03
1.088108420372009277e-01,2.158381384731455910e-08,1.604745090007781982e-01,4.742033313959836960e-03
1.087896674871444702e-01,2.158092549109369429e-08,1.604044735431671143e-01,4.747669212520122528e-03
1.087648570537567139e-01,2.158042988753550162e-08,1.604979932308197021e-01,4.744691308587789536e-03
1.087763682007789612e-01,2.157822720505464531e-08,1.605765372514724731e-01,4.743616096675395966e-03
1.088567152619361877e-01,2.157971579208606272e-08,1.607280969619750977e-01,4.740656353533267975e-03
1.087752282619476318e-01,2.157640111022374185e-08,1.607384085655212402e-01,4.742759745568037033e-03
1.088178008794784546e-01,2.157059775242942123e-08,1.609055697917938232e-01,4.741498734802007675e-03
1.088991686701774597e-01,2.156804690400804247e-08,1.610208302736282349e-01,4.738259594887495041e-03
1.088825464248657227e-01,2.156428280386535334e-08,1.611471772193908691e-01,4.736370872706174850e-03
1.088349372148513794e-01,2.156274625519927213e-08,1.614206433296203613e-01,4.734415560960769653e-03
1.088071167469024658e-01,2.156114042861645430e-08,1.614330112934112549e-01,4.732944071292877197e-03
1.087562814354896545e-01,2.155718625829194934e-08,1.616091877222061157e-01,4.730703309178352356e-03
1.087383776903152466e-01,2.155394263070320449e-08,1.615667492151260376e-01,4.727826453745365143e-03
1.087422817945480347e-01,2.155465139708212519e-08,1.616163253784179688e-01,4.727530293166637421e-03
1.087076887488365173e-01,2.155242739831919607e-08,1.619937568902969360e-01,4.726976156234741211e-03
1.086393520236015320e-01,2.154930456299553043e-08,1.619664877653121948e-01,4.726200830191373825e-03
1.086779981851577759e-01,2.154484590732863580e-08,1.623952835798263550e-01,4.731805529445409775e-03
1.086229383945465088e-01,2.154188116776367679e-08,1.623176783323287964e-01,4.729540552943944931e-03
1.085818037390708923e-01,2.153815437111461506e-08,1.623905301094055176e-01,4.726113285869359970e-03
1.086559146642684937e-01,2.153370282087507803e-08,1.625809967517852783e-01,4.730405285954475403e-03
1.086191534996032715e-01,2.153133671356499690e-08,1.628302037715911865e-01,4.741606768220663071e-03
1.085478216409683228e-01,2.152918732178932260e-08,1.627787053585052490e-01,4.753393586724996567e-03
1.085010915994644165e-01,2.152731504168059473e-08,1.627041399478912354e-01,4.750242456793785095e-03
1.084339842200279236e-01,2.152232880803239823e-08,1.627845764160156250e-01,4.749311599880456924e-03
1.084468439221382141e-01,2.151911537850992318e-08,1.630503386259078979e-01,4.752060398459434509e-03
1.085038930177688599e-01,2.151457856314209494e-08,1.629938483238220215e-01,4.753263667225837708e-03
1.084413379430770874e-01,2.151286082607839489e-08,1.633442789316177368e-01,4.752653185278177261e-03
1.084559708833694458e-01,2.151239364422963263e-08,1.635015606880187988e-01,4.749884828925132751e-03
1.085333302617073059e-01,2.150940581202576141e-08,1.636401265859603882e-01,4.752704873681068420e-03
1.085969880223274231e-01,2.150574474057975749e-08,1.641759127378463745e-01,4.755030386149883270e-03
1.086050420999526978e-01,2.150280842272422888e-08,1.644300222396850586e-01,4.754804540425539017e-03
1.086099520325660706e-01,2.149743671964188252e-08,1.646772027015686035e-01,4.752325359731912613e-03
1.086476445198059082e-01,2.149574029886025528e-08,1.646951138973236084e-01,4.752875771373510361e-03
1.085856631398200989e-01,2.149145217344994307e-08,1.650427132844924927e-01,4.754154942929744720e-03
1.085342168807983398e-01,2.148605027230132691e-08,1.652609556913375854e-01,4.757560323923826218e-03
1.085151061415672302e-01,2.148238920085532300e-08,1.652594506740570068e-01,4.758843686431646347e-03
1.085020676255226135e-01,2.148383693167943420e-08,1.656051874160766602e-01,4.758337512612342834e-03
1.084377393126487732e-01,2.148349409480942995e-08,1.656612902879714966e-01,4.758834838867187500e-03
1.084681302309036255e-01,2.148032685056477931e-08,1.658498793840408325e-01,4.759632050991058350e-03
1.084626615047454834e-01,2.147800515217568318e-08,1.660984456539154053e-01,4.760881885886192322e-03
1.084359735250473022e-01,2.147496580562346935e-08,1.661149859428405762e-01,4.765616264194250107e-03
1.084702163934707642e-01,2.147539390762176481e-08,1.664403378963470459e-01,4.769229330122470856e-03
1.084421947598457336e-01,2.147288569176453166e-08,1.664030849933624268e-01,4.767361097037792206e-03
1.084589958190917969e-01,2.147149480435928126e-08,1.667752265930175781e-01,4.764398559927940369e-03
1.084435060620307922e-01,2.146967403859889600e-08,1.669357120990753174e-01,4.764401353895664215e-03
1.083719655871391296e-01,2.146658495405517897e-08,1.670499742031097412e-01,4.763834644109010696e-03
1.083763837814331055e-01,2.146579980433216406e-08,1.673579514026641846e-01,4.767005331814289093e-03
1.083666011691093445e-01,2.147420552489620604e-08,1.672967225313186646e-01,4.770266823470592499e-03
1.083460226655006409e-01,2.147453059819781629e-08,1.676587164402008057e-01,4.773315973579883575e-03
1.083334758877754211e-01,2.147137578845104144e-08,1.677730083465576172e-01,4.771139007061719894e-03
1.083155795931816101e-01,2.146758681931260071e-08,1.680179089307785034e-01,4.769027233123779297e-03
1.083407551050186157e-01,2.147085886861077597e-08,1.682770252227783203e-01,4.765287507325410843e-03
1.082840263843536377e-01,2.146928856916474615e-08,1.682931631803512573e-01,4.768413957208395004e-03
1.082565635442733765e-01,2.146852473572380404e-08,1.686954796314239502e-01,4.771658219397068024e-03
1.081884875893592834e-01,2.146810729186654498e-08,1.686554402112960815e-01,4.770992789417505264e-03
1.081252321600914001e-01,2.146514255230158597e-08,1.689224839210510254e-01,4.769118968397378922e-03
1.081281453371047974e-01,2.146219024723450275e-08,1.688302010297775269e-01,4.768018610775470734e-03
1.080703213810920715e-01,2.146319211249192449e-08,1.690410226583480835e-01,4.766701254993677139e-03
1.080439165234565735e-01,2.145934452357778355e-08,1.690348088741302490e-01,4.767910577356815338e-03
1.080307364463806152e-01,2.146778399492177414e-08,1.691730618476867676e-01,4.765522666275501251e-03
1.079682633280754089e-01,2.146775202049866493e-08,1.691478937864303589e-01,4.762139637023210526e-03
1.079375892877578735e-01,2.146508393252588576e-08,1.690873950719833374e-01,4.760016221553087234e-03
1.079118475317955017e-01,2.146425437388188584e-08,1.693394482135772705e-01,4.762277472764253616e-03
1.079413518309593201e-01,2.146455280183090508e-08,1.693004369735717773e-01,4.773103166371583939e-03
1.079376339912414551e-01,2.146265742908326501e-08,1.692651063203811646e-01,4.771605134010314941e-03
1.079569235444068909e-01,2.146449240569836547e-08,1.692411899566650391e-01,4.770599771291017532e-03
1.080559566617012024e-01,2.146420818860406143e-08,1.692450791597366333e-01,4.774052649736404419e-03
1.081064268946647644e-01,2.146643041101015115e-08,1.691356450319290161e-01,4.776730202138423920e-03
1.080536618828773499e-01,2.146087929588702536e-08,1.690712720155715942e-01,4.776094574481248856e-03
1.081809699535369873e-01,2.145739053105444327e-08,1.691713333129882812e-01,4.774011205881834030e-03
1.081814020872116089e-01,2.145662136854298296e-08,1.694365441799163818e-01,4.772969055920839310e-03
1.081635132431983948e-01,2.145410782361523161e-08,1.696332544088363647e-01,4.774273373186588287e-03
1.081429123878479004e-01,2.144769872813867551e-08,1.698586344718933105e-01,4.773472435772418976e-03
1.081562563776969910e-01,2.144609823062637588e-08,1.700709164142608643e-01,4.771665669977664948e-03
1.082703396677970886e-01,2.144834532202821720e-08,1.700792312622070312e-01,4.770081024616956711e-03
1.082456409931182861e-01,2.144450128582775505e-08,1.701149940490722656e-01,4.772547166794538498e-03
1.082834601402282715e-01,2.143922372965789691e-08,1.700008064508438110e-01,4.774751607328653336e-03
1.083571836352348328e-01,2.143670307930278796e-08,1.699185073375701904e-01,4.774780943989753723e-03
1.084055304527282715e-01,2.143890753814048367e-08,1.699339151382446289e-01,4.777176305651664734e-03
1.084031537175178528e-01,2.144132515979890741e-08,1.698612868785858154e-01,4.774952773004770279e-03
1.084671989083290100e-01,2.144348876242929691e-08,1.697467565536499023e-01,4.774172790348529816e-03
1.085057780146598816e-01,2.144368060896795214e-08,1.696550846099853516e-01,4.774046130478382111e-03
1.084334850311279297e-01,2.145121946739436680e-08,1.695510149002075195e-01,4.786414094269275665e-03
1.084741130471229553e-01,2.145400657127538580e-08,1.694759726524353027e-01,4.793749190866947174e-03
1.085388585925102234e-01,2.145942090692187776e-08,1.693792641162872314e-01,4.799442365765571594e-03
1.084969118237495422e-01,2.146142108472304244e-08,1.694308221340179443e-01,4.800617229193449020e-03
1.085385531187057495e-01,2.146076027997878555e-08,1.695153266191482544e-01,4.803929943591356277e-03
1.085632517933845520e-01,2.146461497432028409e-08,1.694030463695526123e-01,4.803179297596216202e-03
1.085252910852432251e-01,2.146802735580877197e-08,1.693138778209686279e-01,4.800815600901842117e-03
1.084665283560752869e-01,2.146759392473995831e-08,1.692826151847839355e-01,4.802378360182046890e-03
1.084707304835319519e-01,2.146791366897105036e-08,1.691752821207046509e-01,4.802505485713481903e-03
1.084413453936576843e-01,2.147160671484016348e-08,1.691059917211532593e-01,4.803909454494714737e-03
1.084390580654144287e-01,2.147142730279938405e-08,1.690333634614944458e-01,4.807483404874801636e-03
1.083882749080657959e-01,2.147435296251387626e-08,1.690496206283569336e-01,4.808674566447734833e-03
1.084148585796356201e-01,2.148483346786633774e-08,1.690635532140731812e-01,4.815103486180305481e-03
1.084034889936447144e-01,2.148282618463781546e-08,1.692510247230529785e-01,4.812564235180616379e-03
1.083884462714195251e-01,2.148250466404988401e-08,1.693710833787918091e-01,4.809534177184104919e-03
1.084306240081787109e-01,2.148083844133452658e-08,1.694677770137786865e-01,4.806030075997114182e-03
1.084240153431892395e-01,2.148958344605489401e-08,1.697058379650115967e-01,4.804029595106840134e-03
1.084007993340492249e-01,2.148930988710162637e-08,1.696756780147552490e-01,4.802874289453029633e-03


==> results/madagascar_res.csv <==
Model,Standard,Reversed,2-target
1st-order Markov,38,5,72
2nd-order Markov,45,18,66
Schaub,45,55,63
SCoNe (tanh),50,25,73


==> results/synthetic_res.csv <==
Model,Standard,2-hop,2-target,Reversed,Regional
1st-order Markov,58,36,87,4,13
2nd-order Markov,60,39,86,23,17
SCoNe (ReLU),55,18,85,48,52
SCoNe (tanh),58,16,82,58,57


==> results/synthetic_res_updated.csv <==
Model,Standard,Regional (middle/middle),2-target,Reversed,Half reversed,Regional (upper/lower)
1st-order Markov,75,75,95,4,30,19
2nd-order Markov,70,75,91,24,64,16
Schaub (faces),55,51,82,58,,58
Schaub (no faces),32,20,70,21,,40
SCoNe (faces),69,70,84,59,,61
SCoNe (no faces),55,40,78,49,,58
SCoNe (ReLU),64,57,81,57,,56

